mdBrief - A Fast Online Adaptable, Distorted Binary Descriptor for Real-Time Applications Using Calibrated Wide-Angle Or Fisheye Cameras

Fast binary descriptors build the core for many vision based applications with real-time demands like object detection, Visual Odometry or SLAM. Commonly it is assumed, that the acquired images and thus the patches extracted around keypoints originate from a perspective projection ignoring image distortion or completely different types of projections such as omnidirectional or fisheye. Usually the deviations from a perfect perspective projection are corrected by undistortion. Latter, however, introduces severe artifacts if the cameras field-of-view gets larger. In this paper, we propose a distorted and masked version of the BRIEF descriptor for calibrated cameras. Instead of correcting the distortion holistically, we distort the binary tests and thus adapt the descriptor to different image regions.

==> match_error_middle_rect.txt <==
1 0 0 0 0
2 0 0 0 0
3 0 0 0 0
4 0 0 0 0
5 0 0 0 0
6 0 0 0 0
7 0 0 0 0
8 1 1 0 0
9 0 0 0 0
10 0 1 0 0
11 1 2 0 0
12 5 5 0 0
13 3 1 0 0
14 3 4 0 0
15 1 1 0 0
16 1 1 0 0
17 4 3 0 0
18 4 0 0 0
19 4 2 0 0
20 2 3 0 0
21 4 6 0 0
22 5 5 0 0
23 5 4 0 0
24 4 3 0 0
25 11 7 0 0
26 6 3 0 0
27 7 5 0 0
28 7 7 0 0
29 7 6 0 0
30 8 4 0 0
31 10 2 0 0
32 13 5 0 0
33 16 10 0 0
34 9 6 0 0
35 11 7 0 0
36 12 4 0 0
37 15 6 0 0
38 20 8 0 0
39 19 4 0 0
40 23 8 0 0
41 20 5 0 0
42 24 6 0 0
43 24 6 0 0
44 26 6 0 0
45 27 6 0 0
46 29 6 0 0
47 31 9 0 0
48 29 12 0 0
49 34 11 0 0
50 33 9 0 0


==> match_error_off_fish.txt <==
1 0 0 0 0
2 7 22 3.5366 11.545
3 8 15 4.0441 7.7209
4 14 25 7.1333 13
5 18 22 9.3263 11.637
6 14 21 7.2062 11.003
7 17 14 8.7559 7.2584
8 21 22 10.876 11.522
9 22 25 11.477 13.02
10 28 18 14.702 9.337
11 41 11 22.029 5.6184
12 34 28 17.998 15.022
13 37 30 19.669 16.214
14 49 30 26.621 16.086
15 46 26 25.057 13.676
16 47 23 25.655 12.114
17 54 25 29.914 13.164
18 56 35 31.149 18.986
19 64 26 35.804 13.678
20 74 38 42.557 20.864
21 70 30 40.017 15.847
22 79 36 46.098 19.379
23 79 32 45.375 17.169
24 91 55 53.556 31.162
25 81 40 46.481 21.772
26 86 43 49.605 23.711
27 87 45 50.854 24.744
28 91 49 53.472 27.034
29 89 46 52.376 25.393
30 93 58 54.84 32.821
31 97 54 58.136 30.297
32 103 52 62.322 28.871
33 102 56 62.337 32.02
34 101 53 61.495 30.523
35 104 56 63.421 31.864
36 105 48 64.324 26.346
37 111 58 69.959 33.157
38 112 54 70.097 30.503
39 112 56 70.264 31.873
40 110 56 68.488 31.782


==> match_error_off_radial.txt <==
1 0 0 0 0
2 13 13 6.7369 6.6625
3 13 16 6.7757 8.3356
4 6 10 3.0512 5.0806
5 11 14 5.5887 7.1944
6 12 18 6.0877 9.2517
7 14 17 7.2354 8.7581
8 12 19 6.1311 9.8382
9 16 13 8.3302 6.6625
10 6 17 3.0493 8.8877
11 11 19 5.6139 9.8301
12 21 12 11.05 6.1269
13 19 15 9.9487 7.6909
14 19 19 9.9749 9.7626
15 23 20 12.168 10.375
16 17 16 8.7015 8.2
17 23 20 12.17 10.28
18 27 23 14.5 12.016
19 24 18 12.6 9.1846
20 27 25 14.37 13.082
21 27 24 14.374 12.543
22 28 20 14.996 10.357
23 32 21 17.247 10.709
24 33 23 17.859 11.958
25 35 24 19.177 12.672
26 38 27 20.924 14.093
27 36 17 19.959 8.7289
28 41 21 22.755 10.709
29 45 17 25.043 8.7251
30 48 20 27.3 10.325
31 53 19 30.094 9.92
32 49 30 27.341 15.818
33 52 21 29.395 10.855
34 55 28 31.451 14.644
35 61 22 34.97 11.217
36 65 27 37.821 13.899
37 66 26 38.12 13.383
38 67 24 38.962 12.477
39 71 27 41.615 14.083
40 69 22 40.408 11.4


==> match_error_off_rect.txt <==
1 0 0 0 0
2 9 8 1 0
3 4 12 1 0
4 10 10 5 0
5 12 16 3 0
6 14 14 6 0
7 11 10 4 0
8 10 13 3 0
9 13 15 5 0
10 12 10 5 0
11 17 11 6 0
12 17 15 8 0
13 13 16 5 0
14 19 15 12 0
15 17 11 13 0
16 20 13 14 0
17 27 16 17 0
18 21 12 15 0
19 31 20 24 0
20 29 14 22 0
21 34 12 28 0
22 33 16 27 0
23 32 18 28 0
24 42 12 34 0
25 43 11 35 0
26 46 19 38 0
27 45 10 41 0
28 50 7 44 0
29 55 10 49 0
30 56 15 50 0
31 63 14 55 0
32 55 24 47 0
33 60 16 52 0
34 65 25 53 0
35 65 27 54 0
36 68 25 58 0
37 75 22 65 0
38 67 20 55 0
39 70 28 57 0
40 73 24 63 0


==> matchingDistributions1.txt <==
1 1 5.0251e-05
2 0 0
3 0 0
4 0 0
5 0 0
6 0 0
7 0 0
8 0 5.0251e-05
9 0 5.0251e-05
10 0 5.0251e-05
11 0 0.00025126
12 0 0.0001005
13 0 0.00015075
14 0 0.00035176
15 0 0.00020101
16 0 0.00015075
17 0 0.0001005
18 0 0.00035176
19 0 0.00015075
20 0 0.00030151
21 0 0.00020101
22 0 0.00030151
23 0 0.00020101
24 0 0.00035176
25 0 0.00025126
26 0 5.0251e-05
27 0 0.00020101
28 0 0.00015075
29 0 0.00015075
30 0 0.00030151
31 0 0.00030151
32 0 0.00030151
33 0 0.00045226
34 0 0.00015075
35 0 0.00060302
36 0 5.0251e-05
37 0 0.00045226
38 0 0.00025126
39 0 0.00045226
40 0 0.00020101
41 0 0.00015075
42 0 0.00030151
43 0 0.00035176
44 0 0.00020101
45 0 0.00050251
46 0 0.0001005
47 0 0.00025126
48 0 0.00055276
49 0 0.00045226
50 0 0.00035176
51 0 0.00025126
52 0 0.00025126
53 0 0.00050251
54 0 0.00065327
55 0 0.00070352
56 0 0.00045226
57 0 0.00090452
58 0 0.00060302
59 0 0.00095477
60 0 0.00065327
61 0 0.0011055
62 0 0.00080402
63 0 0.00080402
64 0 0.00095477
65 0 0.00075377
66 0 0.00085427
67 0 0.0017588
68 0 0.001407
69 0 0.0017588
70 0 0.001206
71 0 0.00080402
72 0 0.001206
73 0 0.001407
74 0 0.0022111
75 0 0.001809
76 0 0.0023618
77 0 0.0020603
78 0 0.0025628
79 0 0.0028141
80 0 0.0030653
81 0 0.0024623
82 0 0.0031658
83 0 0.0044221
84 0 0.0040201
85 0 0.0045729
86 0 0.0041709
87 0 0.0050754
88 0 0.0059799
89 0 0.0048744
90 0 0.0055779
91 0 0.0048744
92 0 0.0061809
93 0 0.0064322
94 0 0.0076884
95 0 0.0074372
96 0 0.0075377
97 0 0.0077387
98 0 0.0085427
99 0 0.0078894
100 0 0.008593
101 0 0.0084925
102 0 0.009196
103 0 0.0090955
104 0 0.010302
105 0 0.0090452
106 0 0.010151
107 0 0.0098492
108 0 0.0098492
109 0 0.011307
110 0 0.011005
111 0 0.012814
112 0 0.011206
113 0 0.011156
114 0 0.014422
115 0 0.012161
116 0 0.013819
117 0 0.012714
118 0 0.01201
119 0 0.014171
120 0 0.011859
121 0 0.014322
122 0 0.014724
123 0 0.014523
124 0 0.014171
125 0 0.012412
126 0 0.014975
127 0 0.015075
128 0 0.013869
129 0 0.014523
130 0 0.014874
131 0 0.015377
132 0 0.015126
133 0 0.014121
134 0 0.014673
135 0 0.013719
136 0 0.01598
137 0 0.014824
138 0 0.013116
139 0 0.014422
140 0 0.013518
141 0 0.015025
142 0 0.012714
143 0 0.012965
144 0 0.012362
145 0 0.01196
146 0 0.011859
147 0 0.011558
148 0 0.010553
149 0 0.012563
150 0 0.010101
151 0 0.011206
152 0 0.010452
153 0 0.009196
154 0 0.0088945
155 0 0.0088442
156 0 0.0079397
157 0 0.0084925
158 0 0.0076884
159 0 0.0075377
160 0 0.0075377
161 0 0.0071859
162 0 0.0078894
163 0 0.0063317
164 0 0.0063317
165 0 0.0052261
166 0 0.0066332
167 0 0.0057789
168 0 0.0048744
169 0 0.0045729
170 0 0.0042211
171 0 0.0038191
172 0 0.0035176
173 0 0.0045729
174 0 0.0043216
175 0 0.0030151
176 0 0.0032663
177 0 0.0026131
178 0 0.0026633
179 0 0.0021608
180 0 0.0026633
181 0 0.0017588
182 0 0.0022111
183 0 0.0015075
184 0 0.001809
185 0 0.001407
186 0 0.001809
187 0 0.0010553
188 0 0.0010553
189 0 0.00065327
190 0 0.00085427
191 0 0.00025126
192 0 0.00055276
193 0 0.00080402
194 0 0.00025126
195 0 0.00040201
196 0 0.00050251
197 0 0.00040201
198 0 0.00070352
199 0 0.00030151
200 0 0.00050251
201 0 0.00035176
202 0 0.00030151
203 0 0.00015075
204 0 0.0001005
205 0 0.00020101
206 0 0
207 0 5.0251e-05
208 0 0
209 0 5.0251e-05
210 0 0
211 0 5.0251e-05
212 0 5.0251e-05
213 0 0
214 0 0
215 0 5.0251e-05
216 0 0
217 0 0
218 0 0
219 0 0
220 0 0
221 0 0
222 0 0
223 0 0
224 0 0
225 0 0
226 0 0
227 0 0
228 0 0
229 0 0
230 0 0
231 0 0
232 0 0
233 0 0
234 0 0
235 0 0
236 0 0
237 0 0
238 0 0
239 0 0
240 0 0
241 0 0
242 0 0
243 0 0
244 0 0
245 0 0
246 0 0
247 0 0
248 0 0
249 0 0
250 0 0
251 0 0
252 0 0
253 0 0
254 0 0
255 0 0
256 0 0


==> matchingDistributions10.txt <==
1 0 0
2 0 0
3 0 0
4 0 0
5 0 0
6 0 0
7 0 0
8 0 0
9 0 0
10 0 0
11 0 0
12 0 0
13 0 0
14 0 0
15 0 0
16 0 0
17 0 0
18 0 0
19 0.005 2.5126e-05
20 0 0
21 0 0
22 0.01 0
23 0.005 0
24 0.005 0
25 0.005 0
26 0 0
27 0.005 0
28 0.01 0
29 0.02 5.0251e-05
30 0.01 2.5126e-05
31 0.015 0
32 0 0.0001005
33 0.005 0
34 0.02 7.5377e-05
35 0.005 2.5126e-05
36 0.005 7.5377e-05
37 0.015 5.0251e-05
38 0.015 5.0251e-05
39 0.035 5.0251e-05
40 0.01 7.5377e-05
41 0.02 2.5126e-05
42 0.005 0.00017588
43 0.02 5.0251e-05
44 0.015 0.00015075
45 0.015 0.00017588
46 0.015 0.00030151
47 0.025 0.00025126
48 0.01 0.00017588
49 0.025 0.00017588
50 0.015 0.00037688
51 0.02 0.00037688
52 0.015 0.00037688
53 0.02 0.00060302
54 0.005 0.00035176
55 0.015 0.00052764
56 0.02 0.00082915
57 0.02 0.00080402
58 0.01 0.00077889
59 0.005 0.00072864
60 0.005 0.0008794
61 0.01 0.00065327
62 0.025 0.00075377
63 0.03 0.00080402
64 0.02 0.001005
65 0.03 0.00085427
66 0.01 0.0011055
67 0.015 0.0016583
68 0.01 0.0014824
69 0.005 0.0015578
70 0.005 0.0014824
71 0.005 0.0014824
72 0.015 0.001809
73 0 0.0017085
74 0.005 0.0018593
75 0.025 0.0021859
76 0 0.003191
77 0.005 0.0024874
78 0.015 0.0030402
79 0.01 0.0023367
80 0.015 0.0037186
81 0.01 0.0034925
82 0.02 0.0034673
83 0 0.0041457
84 0.02 0.0039447
85 0.01 0.0040955
86 0.005 0.004598
87 0.01 0.0048995
88 0.005 0.0050251
89 0.015 0.0054523
90 0.01 0.0065578
91 0 0.0048241
92 0.015 0.0060553
93 0 0.0064322
94 0.01 0.006608
95 0 0.0078643
96 0.015 0.0067588
97 0.015 0.0074121
98 0.005 0.0081658
99 0 0.008794
100 0 0.0088442
101 0 0.0081156
102 0.005 0.0099497
103 0.015 0.0092462
104 0.005 0.010327
105 0 0.010101
106 0 0.010452
107 0.005 0.011131
108 0 0.01191
109 0 0.011357
110 0.005 0.012161
111 0 0.011608
112 0.005 0.011935
113 0 0.01206
114 0 0.012462
115 0.01 0.013216
116 0 0.012312
117 0 0.012613
118 0 0.013744
119 0.005 0.013492
120 0 0.013769
121 0.01 0.014347
122 0.005 0.014246
123 0 0.013894
124 0 0.013869
125 0.005 0.015251
126 0 0.014648
127 0 0.014271
128 0 0.014347
129 0.005 0.014221
130 0 0.014698
131 0 0.014724
132 0 0.013492
133 0 0.014095
134 0 0.014347
135 0 0.013744
136 0 0.014146
137 0 0.013442
138 0 0.01397
139 0 0.013819
140 0 0.012789
141 0 0.012588
142 0 0.01309
143 0 0.012915
144 0 0.011633
145 0 0.01196
146 0 0.011206
147 0 0.01191
148 0 0.011809
149 0 0.011482
150 0 0.010704
151 0 0.01093
152 0 0.01005
153 0 0.0099749
154 0 0.0097236
155 0 0.010477
156 0 0.0091457
157 0 0.0086935
158 0 0.0085176
159 0 0.0081658
160 0 0.0076382
161 0 0.0077136
162 0 0.0067839
163 0 0.0062563
164 0 0.0068593
165 0 0.0062312
166 0 0.0061809
167 0 0.0054271
168 0 0.0057035
169 0 0.0050503
170 0 0.0045477
171 0 0.0048492
172 0 0.0041206
173 0 0.0043467
174 0 0.0034422
175 0 0.0034925
176 0 0.0029397
177 0 0.0027889
178 0 0.0021357
179 0 0.0023869
180 0 0.0019598
181 0 0.0021357
182 0 0.0016332
183 0 0.0019598
184 0 0.0017588
185 0 0.0012814
186 0 0.0012814
187 0 0.0010553
188 0 0.0011809
189 0 0.001005
190 0 0.00070352
191 0 0.00067839
192 0 0.00040201
193 0 0.00047739
194 0 0.00047739
195 0 0.00065327
196 0 0.00027638
197 0 0.00015075
198 0 0.00025126
199 0 0.00020101
200 0 0.00027638
201 0 7.5377e-05
202 0 0.00015075
203 0 7.5377e-05
204 0 0.00015075
205 0 5.0251e-05
206 0 5.0251e-05
207 0 2.5126e-05
208 0 2.5126e-05
209 0 5.0251e-05
210 0 0
211 0 0
212 0 0
213 0 2.5126e-05
214 0 0
215 0 0
216 0 0
217 0 0
218 0 0
219 0 0
220 0 0
221 0 0
222 0 0
223 0 0
224 0 0
225 0 0
226 0 0
227 0 0
228 0 0
229 0 0
230 0 0
231 0 0
232 0 0
233 0 0
234 0 0
235 0 0
236 0 0
237 0 0
238 0 0
239 0 0
240 0 0
241 0 0
242 0 0
243 0 0
244 0 0
245 0 0
246 0 0
247 0 0
248 0 0
249 0 0
250 0 0
251 0 0
252 0 0
253 0 0
254 0 0
255 0 0
256 0 0


==> matchingDistributions13.txt <==
1 0 0
2 0 0
3 0 0
4 0 0
5 0 0
6 0 0
7 0 0
8 0 0
9 0 0
10 0 0
11 0 0
12 0 0
13 0.01 0
14 0 0
15 0 0
16 0 0
17 0.005 0
18 0 0
19 0.005 0
20 0.01 0
21 0.005 0
22 0.01 2.5126e-05
23 0.005 0
24 0.01 0
25 0 0
26 0.005 2.5126e-05
27 0.01 0
28 0.01 0
29 0 0
30 0.02 0
31 0.01 2.5126e-05
32 0 0
33 0.005 2.5126e-05
34 0 7.5377e-05
35 0.005 5.0251e-05
36 0.01 0
37 0.01 7.5377e-05
38 0.01 5.0251e-05
39 0.02 2.5126e-05
40 0.015 2.5126e-05
41 0.005 0.0001005
42 0.005 0
43 0.015 0.00012563
44 0 7.5377e-05
45 0.015 0.0001005
46 0 7.5377e-05
47 0.005 0.00012563
48 0 0.00015075
49 0.01 0.00020101
50 0.02 0.0001005
51 0 0.00025126
52 0.01 0.00025126
53 0.03 0.00032663
54 0.025 0.00037688
55 0.015 0.00040201
56 0.015 0.00032663
57 0.015 0.00035176
58 0.015 0.00035176
59 0.01 0.00037688
60 0.02 0.00047739
61 0.015 0.00055276
62 0.015 0.00060302
63 0.005 0.00072864
64 0.005 0.00080402
65 0.025 0.00092965
66 0.015 0.00092965
67 0.035 0.0012312
68 0.015 0.0013568
69 0.01 0.0013065
70 0.01 0.0015578
71 0.01 0.0017588
72 0.04 0.0022864
73 0.015 0.0020352
74 0.03 0.0020603
75 0.015 0.0022362
76 0.025 0.0029397
77 0.01 0.0029146
78 0.025 0.0029899
79 0.02 0.0032663
80 0.005 0.0034171
81 0.025 0.0034422
82 0.01 0.0042714
83 0.02 0.0041457
84 0.005 0.0046734
85 0.02 0.0039698
86 0 0.0044724
87 0.005 0.0046985
88 0.005 0.0053518
89 0 0.006005
90 0 0.0058543
91 0 0.0069598
92 0.02 0.0075628
93 0.01 0.0074623
94 0.01 0.0075126
95 0.01 0.0081658
96 0.005 0.0078643
97 0.005 0.0079899
98 0.005 0.0095226
99 0.005 0.0087688
100 0 0.0097236
101 0 0.0096231
102 0.025 0.0091457
103 0.01 0.010578
104 0.005 0.010427
105 0.01 0.011131
106 0.005 0.010854
107 0.005 0.010503
108 0 0.010678
109 0 0.011482
110 0 0.011508
111 0 0.012387
112 0.005 0.012035
113 0 0.012563
114 0 0.01392
115 0.005 0.013291
116 0 0.013417
117 0 0.013844
118 0 0.01407
119 0 0.014925
120 0 0.013668
121 0 0.014271
122 0 0.014347
123 0 0.01402
124 0 0.015151
125 0 0.015025
126 0.005 0.015829
127 0 0.014925
128 0 0.014121
129 0 0.014271
130 0 0.014322
131 0 0.014296
132 0 0.014874
133 0 0.014573
134 0 0.014749
135 0 0.014447
136 0 0.014271
137 0 0.012889
138 0 0.012613
139 0 0.013668
140 0 0.013241
141 0 0.013291
142 0 0.011508
143 0 0.012462
144 0 0.012111
145 0 0.011633
146 0 0.012161
147 0 0.010503
148 0 0.010804
149 0 0.010879
150 0 0.0095729
151 0 0.0092965
152 0 0.0091709
153 0 0.010377
154 0 0.0091206
155 0 0.0086935
156 0 0.0082161
157 0 0.0075628
158 0 0.0073116
159 0 0.0080653
160 0 0.006809
161 0 0.0066834
162 0 0.0066583
163 0 0.0063568
164 0 0.0057789
165 0 0.0050754
166 0 0.005603
167 0 0.0048744
168 0 0.0054523
169 0 0.005201
170 0 0.003794
171 0 0.003593
172 0 0.0040704
173 0 0.0040955
174 0 0.0029648
175 0 0.003191
176 0 0.0029648
177 0 0.0025377
178 0 0.0029648
179 0 0.0019849
180 0 0.0019849
181 0 0.0021357
182 0 0.0019095
183 0 0.0015327
184 0 0.0016834
185 0 0.001407
186 0 0.0011558
187 0 0.00092965
188 0 0.0011558
189 0 0.00075377
190 0 0.00067839
191 0 0.00085427
192 0 0.00062814
193 0 0.00057789
194 0 0.00052764
195 0 0.00045226
196 0 0.00030151
197 0 0.00042714
198 0 0.00027638
199 0 0.00027638
200 0 0.00020101
201 0 0.00037688
202 0 0.00022613
203 0 0.00015075
204 0 0.00022613
205 0 0.00020101
206 0 2.5126e-05
207 0 7.5377e-05
208 0 5.0251e-05
209 0 5.0251e-05
210 0 5.0251e-05
211 0 2.5126e-05
212 0 2.5126e-05
213 0 0
214 0 0
215 0 0
216 0 0
217 0 2.5126e-05
218 0 2.5126e-05
219 0 0
220 0 0
221 0 0
222 0 0
223 0 0
224 0 0
225 0 0
226 0 0
227 0 0
228 0 0
229 0 0
230 0 0
231 0 0
232 0 0
233 0 0
234 0 0
235 0 0
236 0 0
237 0 0
238 0 0
239 0 0
240 0 0
241 0 0
242 0 0
243 0 0
244 0 0
245 0 0
246 0 0
247 0 0
248 0 0
249 0 0
250 0 0
251 0 0
252 0 0
253 0 0
254 0 0
255 0 0
256 0 0


==> matchingDistributions4.txt <==
1 0 0
2 0 0
3 0 0
4 0 0
5 0 0
6 0.005 0
7 0.005 0
8 0 0
9 0.01 0
10 0.015 0
11 0.01 0
12 0.005 0
13 0.02 0
14 0.035 0
15 0.01 2.5126e-05
16 0.01 0
17 0 5.0251e-05
18 0.03 2.5126e-05
19 0.025 0
20 0.015 2.5126e-05
21 0.03 5.0251e-05
22 0.035 5.0251e-05
23 0.035 0.00017588
24 0.035 0.00017588
25 0.045 0.00015075
26 0.045 0.00015075
27 0.04 0.0001005
28 0.03 0.00012563
29 0.04 0.00025126
30 0.025 0.00020101
31 0.05 0.00032663
32 0.025 0.00035176
33 0.065 0.00032663
34 0.025 0.00017588
35 0.025 0.00027638
36 0.01 0.00020101
37 0.015 0.00030151
38 0.005 0.00037688
39 0.02 0.00037688
40 0.035 0.00047739
41 0.01 0.00052764
42 0.01 0.00050251
43 0.015 0.00035176
44 0.005 0.00017588
45 0.005 0.00040201
46 0.01 0.00042714
47 0 0.00042714
48 0.01 0.00050251
49 0.015 0.00040201
50 0.02 0.00030151
51 0 0.00047739
52 0.015 0.00062814
53 0.01 0.00045226
54 0.005 0.00065327
55 0 0.00060302
56 0.01 0.00080402
57 0.01 0.00050251
58 0 0.00070352
59 0 0.00077889
60 0 0.0008794
61 0.005 0.0011809
62 0 0.00057789
63 0.005 0.00080402
64 0.005 0.0010804
65 0.005 0.0013568
66 0 0.0012312
67 0 0.0013317
68 0 0.0014573
69 0 0.0011558
70 0 0.0010804
71 0 0.0013568
72 0 0.001809
73 0 0.0016583
74 0 0.0021106
75 0 0.0023618
76 0 0.0020352
77 0 0.0027387
78 0 0.0024623
79 0 0.0027387
80 0 0.0030151
81 0 0.0028141
82 0 0.0033417
83 0 0.0035678
84 0 0.003593
85 0 0.0040201
86 0 0.0037437
87 0 0.0054523
88 0 0.0046231
89 0 0.0049749
90 0 0.0055779
91 0 0.0055276
92 0 0.0064322
93 0 0.0061558
94 0 0.0063819
95 0 0.0065327
96 0 0.0069849
97 0 0.0074874
98 0 0.008191
99 0 0.008593
100 0 0.0090704
101 0 0.0091206
102 0 0.009196
103 0 0.0092965
104 0 0.0094724
105 0 0.0095477
106 0 0.0098241
107 0 0.010829
108 0 0.010226
109 0 0.011382
110 0 0.011884
111 0 0.012337
112 0 0.011809
113 0 0.012563
114 0 0.013342
115 0 0.013065
116 0 0.013618
117 0 0.012739
118 0 0.013392
119 0 0.012889
120 0 0.013794
121 0 0.014196
122 0 0.013442
123 0 0.013794
124 0 0.01309
125 0 0.013794
126 0 0.014623
127 0 0.014221
128 0 0.014121
129 0 0.016231
130 0 0.014673
131 0 0.013668
132 0 0.014322
133 0 0.01407
134 0 0.014799
135 0 0.014347
136 0 0.014673
137 0 0.013693
138 0 0.014447
139 0 0.015025
140 0 0.013643
141 0 0.012739
142 0 0.013392
143 0 0.013291
144 0 0.01294
145 0 0.012261
146 0 0.012261
147 0 0.011809
148 0 0.012337
149 0 0.010653
150 0 0.010955
151 0 0.010829
152 0 0.010302
153 0 0.010377
154 0 0.0099497
155 0 0.0079899
156 0 0.0090704
157 0 0.0089196
158 0 0.0084925
159 0 0.0082412
160 0 0.0078643
161 0 0.0070854
162 0 0.0065578
163 0 0.0057538
164 0 0.0065327
165 0 0.0057789
166 0 0.0057035
167 0 0.0060553
168 0 0.0053266
169 0 0.0041709
170 0 0.004598
171 0 0.003995
172 0 0.0039698
173 0 0.0037186
174 0 0.0034673
175 0 0.0028894
176 0 0.0028141
177 0 0.0029899
178 0 0.0027136
179 0 0.0023367
180 0 0.0019347
181 0 0.0019347
182 0 0.0017588
183 0 0.0015327
184 0 0.001407
185 0 0.0013568
186 0 0.0013317
187 0 0.00090452
188 0 0.0011558
189 0 0.0011055
190 0 0.0010553
191 0 0.0010302
192 0 0.0008794
193 0 0.00065327
194 0 0.00055276
195 0 0.00047739
196 0 0.00052764
197 0 0.00035176
198 0 0.00037688
199 0 0.00020101
200 0 0.00035176
201 0 0.00030151
202 0 2.5126e-05
203 0 0.00015075
204 0 0.00015075
205 0 0.00012563
206 0 0
207 0 5.0251e-05
208 0 2.5126e-05
209 0 2.5126e-05
210 0 2.5126e-05
211 0 2.5126e-05
212 0 2.5126e-05
213 0 0
214 0 0
215 0 0
216 0 0
217 0 0
218 0 0
219 0 0
220 0 0
221 0 0
222 0 0
223 0 0
224 0 0
225 0 0
226 0 0
227 0 0
228 0 0
229 0 0
230 0 0
231 0 0
232 0 0
233 0 0
234 0 0
235 0 0
236 0 0
237 0 0
238 0 0
239 0 0
240 0 0
241 0 0
242 0 0
243 0 0
244 0 0
245 0 0
246 0 0
247 0 0
248 0 0
249 0 0
250 0 0
251 0 0
252 0 0
253 0 0
254 0 0
255 0 0
256 0 0


==> matchingDistributions5.txt <==
1 0 0
2 0 0
3 0 0
4 0 0
5 0.005 0
6 0 0
7 0 0
8 0 0
9 0 0
10 0 0
11 0 0
12 0.01 0
13 0.005 0
14 0.015 0
15 0.02 0
16 0.01 0
17 0.055 2.5126e-05
18 0.015 2.5126e-05
19 0.025 5.0251e-05
20 0.025 0
21 0.04 2.5126e-05
22 0.01 0
23 0.02 2.5126e-05
24 0.02 7.5377e-05
25 0.05 2.5126e-05
26 0.035 0.0001005
27 0.015 7.5377e-05
28 0.01 0.00012563
29 0.01 0
30 0.025 5.0251e-05
31 0.01 0.00015075
32 0.025 0.0001005
33 0.045 7.5377e-05
34 0.025 0.0001005
35 0.015 0.00015075
36 0.025 0.0001005
37 0.025 2.5126e-05
38 0.025 0.00022613
39 0.035 0.00017588
40 0.015 0.0001005
41 0.015 0.00012563
42 0.03 0.00017588
43 0.03 7.5377e-05
44 0.03 0.00027638
45 0.015 0.00012563
46 0.03 0.00022613
47 0.015 0.00025126
48 0.01 0.00022613
49 0.01 0.00030151
50 0.015 0.00037688
51 0.02 0.00025126
52 0.01 0.00035176
53 0.025 0.00035176
54 0.015 0.00035176
55 0.02 0.00067839
56 0 0.00045226
57 0.005 0.00067839
58 0.01 0.00040201
59 0.005 0.00065327
60 0.005 0.00070352
61 0.01 0.0008794
62 0 0.00060302
63 0 0.00077889
64 0 0.0010302
65 0 0.00090452
66 0 0.0009799
67 0.01 0.0011307
68 0 0.0012312
69 0 0.0014824
70 0 0.001608
71 0 0.0015829
72 0 0.0023367
73 0 0.0022864
74 0 0.0022111
75 0 0.0024623
76 0 0.0022362
77 0 0.0028141
78 0 0.0034925
79 0 0.0029146
80 0 0.0034171
81 0 0.0032161
82 0 0.0046231
83 0 0.0042714
84 0 0.0041457
85 0 0.0044221
86 0 0.005804
87 0 0.0048995
88 0 0.0058543
89 0 0.0057286
90 0 0.0059045
91 0 0.006407
92 0 0.0058794
93 0 0.006407
94 0 0.0067839
95 0 0.0073116
96 0 0.0073869
97 0 0.0083668
98 0 0.0082161
99 0 0.0082915
100 0 0.0087688
101 0 0.0088945
102 0 0.0093719
103 0 0.01005
104 0 0.009799
105 0 0.010779
106 0 0.011231
107 0 0.011407
108 0 0.011508
109 0 0.012462
110 0 0.012462
111 0 0.012889
112 0 0.012739
113 0 0.013241
114 0 0.012688
115 0 0.012889
116 0 0.013367
117 0 0.014523
118 0 0.014422
119 0 0.013995
120 0 0.015
121 0 0.014221
122 0 0.013568
123 0 0.015578
124 0 0.015
125 0 0.015678
126 0 0.015176
127 0 0.014497
128 0 0.015327
129 0 0.015025
130 0 0.01505
131 0 0.01495
132 0 0.014347
133 0 0.014246
134 0 0.015226
135 0 0.014497
136 0 0.013518
137 0 0.01392
138 0 0.013769
139 0 0.012889
140 0 0.012613
141 0 0.012613
142 0 0.012538
143 0 0.011156
144 0 0.011935
145 0 0.011608
146 0 0.011884
147 0 0.010905
148 0 0.011558
149 0 0.011608
150 0 0.010377
151 0 0.009598
152 0 0.0097236
153 0 0.009196
154 0 0.0096734
155 0 0.008392
156 0 0.0086935
157 0 0.0083668
158 0 0.0070603
159 0 0.0077136
160 0 0.0067085
161 0 0.0065829
162 0 0.0057538
163 0 0.005402
164 0 0.0060804
165 0 0.0047487
166 0 0.0054523
167 0 0.004598
168 0 0.0039447
169 0 0.004799
170 0 0.003995
171 0 0.0035678
172 0 0.0038945
173 0 0.003191
174 0 0.0029146
175 0 0.0034673
176 0 0.0024372
177 0 0.0021357
178 0 0.0024121
179 0 0.0025879
180 0 0.0017085
181 0 0.0015578
182 0 0.0015829
183 0 0.0017085
184 0 0.001407
185 0 0.0017839
186 0 0.0013317
187 0 0.0011055
188 0 0.00090452
189 0 0.00080402
190 0 0.00067839
191 0 0.00065327
192 0 0.00062814
193 0 0.00055276
194 0 0.00032663
195 0 0.00045226
196 0 0.00027638
197 0 0.00027638
198 0 0.00035176
199 0 0.00037688
200 0 0.00012563
201 0 7.5377e-05
202 0 0.00017588
203 0 0.00012563
204 0 0.00012563
205 0 0.00015075
206 0 7.5377e-05
207 0 0.00015075
208 0 0.00017588
209 0 0
210 0 5.0251e-05
211 0 0.00015075
212 0 5.0251e-05
213 0 5.0251e-05
214 0 0
215 0 0
216 0 0
217 0 2.5126e-05
218 0 2.5126e-05
219 0 0
220 0 0
221 0 0
222 0 0
223 0 0
224 0 0
225 0 0
226 0 0
227 0 0
228 0 0
229 0 0
230 0 0
231 0 0
232 0 0
233 0 0
234 0 0
235 0 0
236 0 0
237 0 0
238 0 0
239 0 0
240 0 0
241 0 0
242 0 0
243 0 0
244 0 0
245 0 0
246 0 0
247 0 0
248 0 0
249 0 0
250 0 0
251 0 0
252 0 0
253 0 0
254 0 0
255 0 0
256 0 0


==> matchingDistributions7.txt <==
1 0 0
2 0 0
3 0 0
4 0 0
5 0 0
6 0 0
7 0 0
8 0 0
9 0 0
10 0 0
11 0 0
12 0.01 0
13 0.005 0
14 0 0
15 0.005 0
16 0.01 2.5126e-05
17 0.01 0
18 0.01 0
19 0.02 0
20 0 0
21 0 0
22 0.025 0
23 0 5.0251e-05
24 0.015 2.5126e-05
25 0.005 0
26 0.005 2.5126e-05
27 0.01 0
28 0.005 5.0251e-05
29 0.01 0
30 0.015 2.5126e-05
31 0.025 2.5126e-05
32 0.02 5.0251e-05
33 0.01 5.0251e-05
34 0.015 5.0251e-05
35 0.01 2.5126e-05
36 0.005 7.5377e-05
37 0.02 0.00015075
38 0.02 0.00020101
39 0.015 0.00020101
40 0.025 0.00015075
41 0.03 0.00022613
42 0.02 0.00020101
43 0.02 0.00025126
44 0.035 0.00037688
45 0.055 0.00032663
46 0.02 0.00037688
47 0.01 0.00040201
48 0.02 0.00055276
49 0.03 0.00030151
50 0.025 0.00047739
51 0.015 0.00032663
52 0.015 0.00052764
53 0.015 0.00052764
54 0.02 0.00075377
55 0.02 0.00072864
56 0.025 0.00065327
57 0.015 0.00075377
58 0.02 0.0009799
59 0.02 0.00077889
60 0.005 0.00090452
61 0.015 0.00092965
62 0.005 0.0013568
63 0.005 0.0011055
64 0.005 0.00095477
65 0.005 0.001206
66 0.005 0.001206
67 0.015 0.0012814
68 0 0.0013065
69 0.015 0.001407
70 0.015 0.0015327
71 0.015 0.0016834
72 0.025 0.0017588
73 0.01 0.0015327
74 0 0.0021608
75 0 0.0020101
76 0.005 0.0019598
77 0.005 0.0026382
78 0 0.0027136
79 0 0.0027136
80 0 0.0031407
81 0 0.0035176
82 0 0.0034925
83 0.005 0.0030905
84 0.015 0.0040704
85 0 0.0043216
86 0.005 0.0044975
87 0.005 0.0044724
88 0.01 0.0047487
89 0.015 0.0045226
90 0.005 0.0055276
91 0.005 0.0056533
92 0 0.0051759
93 0.005 0.0066332
94 0.005 0.0068844
95 0 0.0074372
96 0 0.0072864
97 0 0.0076884
98 0.005 0.0079648
99 0 0.0082663
100 0.005 0.0092211
101 0.005 0.0084673
102 0 0.008593
103 0 0.0096734
104 0.005 0.009598
105 0 0.010528
106 0 0.010101
107 0 0.011834
108 0 0.010553
109 0 0.011558
110 0 0.010729
111 0 0.012789
112 0 0.012387
113 0 0.012186
114 0 0.012387
115 0 0.013166
116 0 0.012261
117 0 0.013442
118 0 0.012462
119 0 0.011834
120 0 0.01402
121 0 0.014749
122 0 0.014874
123 0 0.013593
124 0 0.014121
125 0 0.014824
126 0 0.013894
127 0 0.014523
128 0 0.015452
129 0 0.014774
130 0 0.015075
131 0 0.015075
132 0 0.013719
133 0 0.014322
134 0 0.014673
135 0 0.013844
136 0 0.013844
137 0 0.014196
138 0 0.013367
139 0 0.012035
140 0 0.014598
141 0 0.012764
142 0 0.013442
143 0 0.012387
144 0 0.013065
145 0 0.011809
146 0 0.013216
147 0 0.010779
148 0 0.012412
149 0 0.01191
150 0 0.010678
151 0 0.010704
152 0 0.011457
153 0 0.009799
154 0 0.010352
155 0 0.01
156 0 0.0090201
157 0 0.0083417
158 0 0.008191
159 0 0.0083668
160 0 0.0079146
161 0 0.0077889
162 0 0.0067839
163 0 0.0060302
164 0 0.0063819
165 0 0.0065075
166 0 0.0053518
167 0 0.005402
168 0 0.0049497
169 0 0.0050251
170 0 0.0038191
171 0 0.0042965
172 0 0.0040452
173 0 0.0042965
174 0 0.0038693
175 0 0.0034422
176 0 0.0027136
177 0 0.0028141
178 0 0.0027136
179 0 0.0021608
180 0 0.0018844
181 0 0.0022864
182 0 0.0015075
183 0 0.001407
184 0 0.0013317
185 0 0.001206
186 0 0.0015075
187 0 0.0011558
188 0 0.00067839
189 0 0.00092965
190 0 0.00067839
191 0 0.00077889
192 0 0.00060302
193 0 0.00057789
194 0 0.00055276
195 0 0.00080402
196 0 0.00022613
197 0 0.00030151
198 0 0.00025126
199 0 0.00047739
200 0 0.00030151
201 0 0.0001005
202 0 0.00015075
203 0 0.00015075
204 0 7.5377e-05
205 0 7.5377e-05
206 0 0.0001005
207 0 0
208 0 0
209 0 2.5126e-05
210 0 2.5126e-05
211 0 0
212 0 0
213 0 2.5126e-05
214 0 0
215 0 2.5126e-05
216 0 0
217 0 0
218 0 0
219 0 0
220 0 0
221 0 0
222 0 0
223 0 0
224 0 0
225 0 0
226 0 0
227 0 0
228 0 0
229 0 0
230 0 0
231 0 0
232 0 0
233 0 0
234 0 0
235 0 0
236 0 0
237 0 0
238 0 0
239 0 0
240 0 0
241 0 0
242 0 0
243 0 0
244 0 0
245 0 0
246 0 0
247 0 0
248 0 0
249 0 0
250 0 0
251 0 0
252 0 0
253 0 0
254 0 0
255 0 0
256 0 0


==> matchingDistributions9.txt <==
1 0 0
2 0 0
3 0 0
4 0 0
5 0 0
6 0 0
7 0 0
8 0 0
9 0 0
10 0 0
11 0 0
12 0.005 0
13 0 0
14 0.015 0
15 0 0
16 0 0
17 0 0
18 0.01 0
19 0.005 0
20 0.01 0
21 0.01 2.5126e-05
22 0.015 0
23 0 0
24 0.01 0
25 0.015 2.5126e-05
26 0.005 2.5126e-05
27 0.005 7.5377e-05
28 0.03 0
29 0.01 0
30 0.02 5.0251e-05
31 0.015 2.5126e-05
32 0.01 7.5377e-05
33 0.005 2.5126e-05
34 0.005 5.0251e-05
35 0.005 5.0251e-05
36 0.025 5.0251e-05
37 0.01 7.5377e-05
38 0.02 0
39 0.02 5.0251e-05
40 0.01 7.5377e-05
41 0.015 7.5377e-05
42 0.015 0.0001005
43 0.025 0.00012563
44 0.005 0.00015075
45 0.025 0.00015075
46 0.025 7.5377e-05
47 0.015 0.00015075
48 0.005 0.00015075
49 0.015 0.00012563
50 0.005 0.00022613
51 0.02 0.00027638
52 0.015 0.00020101
53 0.02 0.00020101
54 0.01 0.00020101
55 0.01 0.00057789
56 0.015 0.00052764
57 0.02 0.00047739
58 0.035 0.00055276
59 0.015 0.00047739
60 0.02 0.00060302
61 0.025 0.00075377
62 0 0.00075377
63 0.03 0.00092965
64 0.025 0.00092965
65 0.01 0.0010302
66 0.005 0.001206
67 0.015 0.0013317
68 0.01 0.0012814
69 0.025 0.0013317
70 0.025 0.0017588
71 0.02 0.0014824
72 0.015 0.0016332
73 0.005 0.0018342
74 0 0.0022864
75 0 0.0025377
76 0.015 0.0028643
77 0.005 0.0032663
78 0.005 0.0028392
79 0.01 0.0036181
80 0.005 0.003593
81 0.005 0.0036935
82 0.005 0.0046231
83 0.005 0.003995
84 0.015 0.0043216
85 0 0.003995
86 0.015 0.0050251
87 0.02 0.0049749
88 0.01 0.0054774
89 0.02 0.0056533
90 0.005 0.0065075
91 0.005 0.0058794
92 0.01 0.0069849
93 0 0.0059296
94 0 0.0077387
95 0 0.0084171
96 0 0.0075879
97 0.005 0.0089447
98 0 0.0081407
99 0.005 0.0080402
100 0 0.009397
101 0 0.0084925
102 0 0.0094724
103 0.005 0.01005
104 0 0.01005
105 0 0.010377
106 0 0.010226
107 0 0.011181
108 0 0.011131
109 0 0.011332
110 0 0.012236
111 0 0.013342
112 0 0.012261
113 0 0.012588
114 0 0.012362
115 0 0.013216
116 0 0.01294
117 0 0.014497
118 0 0.014573
119 0 0.013945
120 0 0.014045
121 0 0.014372
122 0 0.015126
123 0 0.015402
124 0 0.015
125 0 0.015025
126 0 0.015829
127 0 0.015578
128 0 0.015653
129 0 0.014774
130 0 0.015176
131 0 0.014548
132 0 0.014648
133 0 0.015025
134 0 0.013492
135 0 0.014397
136 0 0.013769
137 0 0.013744
138 0 0.013618
139 0 0.013844
140 0 0.013543
141 0 0.012889
142 0 0.012136
143 0 0.011784
144 0 0.011709
145 0 0.011784
146 0 0.011583
147 0 0.011156
148 0 0.010302
149 0 0.011181
150 0 0.010025
151 0 0.0095477
152 0 0.0092965
153 0 0.0088191
154 0 0.0098744
155 0 0.0085427
156 0 0.0089698
157 0 0.0078894
158 0 0.0069095
159 0 0.0077889
160 0 0.0071357
161 0 0.0066332
162 0 0.0060553
163 0 0.0062814
164 0 0.0055276
165 0 0.0058543
166 0 0.0050754
167 0 0.0049246
168 0 0.0042965
169 0 0.0038442
170 0 0.0043719
171 0 0.0040201
172 0 0.0036683
173 0 0.003593
174 0 0.0031156
175 0 0.0028894
176 0 0.0029146
177 0 0.0030402
178 0 0.0022111
179 0 0.0016332
180 0 0.0020101
181 0 0.0018844
182 0 0.0018844
183 0 0.0017337
184 0 0.0015327
185 0 0.001407
186 0 0.0014573
187 0 0.00092965
188 0 0.0011055
189 0 0.00082915
190 0 0.00082915
191 0 0.00065327
192 0 0.00057789
193 0 0.00060302
194 0 0.00042714
195 0 0.00025126
196 0 0.00042714
197 0 0.00035176
198 0 0.00022613
199 0 0.00022613
200 0 0.00030151
201 0 0.00017588
202 0 0.00030151
203 0 0.00012563
204 0 0.0001005
205 0 0.00012563
206 0 5.0251e-05
207 0 0.00012563
208 0 0.00012563
209 0 5.0251e-05
210 0 5.0251e-05
211 0 2.5126e-05
212 0 5.0251e-05
213 0 2.5126e-05
214 0 5.0251e-05
215 0 2.5126e-05
216 0 5.0251e-05
217 0 0
218 0 2.5126e-05
219 0 2.5126e-05
220 0 0
221 0 0
222 0 0
223 0 0
224 0 0
225 0 0
226 0 0
227 0 0
228 0 0
229 0 0
230 0 0
231 0 0
232 0 0
233 0 0
234 0 0
235 0 0
236 0 0
237 0 0
238 0 0
239 0 0
240 0 0
241 0 0
242 0 0
243 0 0
244 0 0
245 0 0
246 0 0
247 0 0
248 0 0
249 0 0
250 0 0
251 0 0
252 0 0
253 0 0
254 0 0
255 0 0
256 0 0


==> matchingDistributionsDist1.txt <==
1 1 5.0251e-05
2 0 0
3 0 0
4 0 0
5 0 0
6 0 0
7 0 0
8 0 0
9 0 5.0251e-05
10 0 0
11 0 0
12 0 0.00015075
13 0 0.0001005
14 0 0.0001005
15 0 0.00020101
16 0 0.0001005
17 0 0.00020101
18 0 0.00015075
19 0 0.0001005
20 0 0.00020101
21 0 0.0001005
22 0 0.0001005
23 0 0.00030151
24 0 0.00025126
25 0 0.0001005
26 0 0.00025126
27 0 0.00020101
28 0 5.0251e-05
29 0 0.00030151
30 0 0.00035176
31 0 0.00025126
32 0 0.00020101
33 0 0.00035176
34 0 0.00035176
35 0 0.00020101
36 0 0.00040201
37 0 0.00035176
38 0 0.00040201
39 0 0.00060302
40 0 0.00055276
41 0 0.00025126
42 0 0.00070352
43 0 0.00045226
44 0 0.00060302
45 0 0.00065327
46 0 0.00085427
47 0 0.00055276
48 0 0.00070352
49 0 0.0013065
50 0 0.0010553
51 0 0.0011055
52 0 0.001206
53 0 0.0013568
54 0 0.0015578
55 0 0.001005
56 0 0.0014573
57 0 0.0020101
58 0 0.0015075
59 0 0.0020101
60 0 0.0015075
61 0 0.0023116
62 0 0.0021608
63 0 0.0023618
64 0 0.0023116
65 0 0.0032663
66 0 0.0023618
67 0 0.0022111
68 0 0.0027638
69 0 0.0030653
70 0 0.0033166
71 0 0.0031156
72 0 0.0046734
73 0 0.0039196
74 0 0.0050251
75 0 0.0046734
76 0 0.0037688
77 0 0.0052764
78 0 0.0044221
79 0 0.0048241
80 0 0.0055779
81 0 0.0058291
82 0 0.0057286
83 0 0.0055779
84 0 0.0054271
85 0 0.0058291
86 0 0.0061307
87 0 0.0064322
88 0 0.0074874
89 0 0.0067337
90 0 0.0074372
91 0 0.0063317
92 0 0.0065327
93 0 0.0072864
94 0 0.0082915
95 0 0.0064824
96 0 0.0077889
97 0 0.0078392
98 0 0.0078392
99 0 0.0084925
100 0 0.0096482
101 0 0.009799
102 0 0.0090955
103 0 0.0088945
104 0 0.0094472
105 0 0.0096985
106 0 0.0091457
107 0 0.009799
108 0 0.010553
109 0 0.009598
110 0 0.010201
111 0 0.010653
112 0 0.0090452
113 0 0.01005
114 0 0.0088945
115 0 0.009397
116 0 0.010603
117 0 0.011206
118 0 0.010603
119 0 0.0097487
120 0 0.011156
121 0 0.010151
122 0 0.010553
123 0 0.010653
124 0 0.01005
125 0 0.0095477
126 0 0.012211
127 0 0.010402
128 0 0.010251
129 0 0.010201
130 0 0.0093467
131 0 0.010402
132 0 0.01
133 0 0.011005
134 0 0.011608
135 0 0.010101
136 0 0.010553
137 0 0.0096482
138 0 0.010101
139 0 0.010553
140 0 0.0094975
141 0 0.010804
142 0 0.0090452
143 0 0.010553
144 0 0.0094472
145 0 0.0082412
146 0 0.010352
147 0 0.009598
148 0 0.0092965
149 0 0.008191
150 0 0.008392
151 0 0.0097487
152 0 0.0094975
153 0 0.0082412
154 0 0.0082915
155 0 0.0077387
156 0 0.0078894
157 0 0.0073869
158 0 0.0077387
159 0 0.0072362
160 0 0.0072864
161 0 0.0072362
162 0 0.0075377
163 0 0.0066834
164 0 0.0068844
165 0 0.0071357
166 0 0.0058291
167 0 0.0055779
168 0 0.0059296
169 0 0.0063819
170 0 0.0068844
171 0 0.0054271
172 0 0.0057286
173 0 0.0041206
174 0 0.0041709
175 0 0.0046231
176 0 0.0044221
177 0 0.0042714
178 0 0.0046734
179 0 0.0053266
180 0 0.0039698
181 0 0.0041709
182 0 0.0037186
183 0 0.0036181
184 0 0.0037688
185 0 0.0040704
186 0 0.0025628
187 0 0.0040201
188 0 0.0024121
189 0 0.0027638
190 0 0.0030653
191 0 0.0026633
192 0 0.0027638
193 0 0.0029146
194 0 0.001809
195 0 0.001809
196 0 0.0020101
197 0 0.0019598
198 0 0.0017085
199 0 0.0020101
200 0 0.0013568
201 0 0.0012563
202 0 0.001206
203 0 0.0012563
204 0 0.00075377
205 0 0.00065327
206 0 0.00070352
207 0 0.00070352
208 0 0.00090452
209 0 0.00070352
210 0 0.00070352
211 0 0.00090452
212 0 0.00035176
213 0 0.00035176
214 0 0.00050251
215 0 0.00040201
216 0 5.0251e-05
217 0 0.00020101
218 0 0.0001005
219 0 0.00030151
220 0 0.0001005
221 0 0.0001005
222 0 0.00015075
223 0 0.00020101
224 0 0.00015075
225 0 0
226 0 5.0251e-05
227 0 0.0001005
228 0 0.0001005
229 0 5.0251e-05
230 0 0
231 0 5.0251e-05
232 0 5.0251e-05
233 0 0
234 0 0
235 0 0
236 0 0
237 0 0
238 0 0
239 0 0
240 0 0
241 0 0
242 0 0
243 0 0
244 0 0
245 0 0
246 0 0
247 0 0
248 0 0
249 0 0
250 0 0
251 0 0
252 0 0
253 0 0
254 0 0
255 0 0
256 0 0


==> matchingDistributionsDist10.txt <==
1 0 0
2 0 0
3 0 0
4 0 0
5 0 0
6 0 0
7 0 0
8 0 0
9 0 0
10 0 0
11 0 0
12 0 0
13 0.01 0
14 0.01 0
15 0.005 0
16 0.005 2.5126e-05
17 0.005 0
18 0.005 0
19 0.01 0
20 0.005 2.5126e-05
21 0.01 0
22 0.01 0
23 0.015 2.5126e-05
24 0.025 0.0001005
25 0.025 0
26 0.035 0
27 0.015 2.5126e-05
28 0.005 2.5126e-05
29 0.025 0.00012563
30 0.005 7.5377e-05
31 0.04 0.0001005
32 0.015 0.00012563
33 0.025 0.00012563
34 0.025 5.0251e-05
35 0.03 0.00020101
36 0.02 0.0001005
37 0.015 0.00022613
38 0.02 0.00020101
39 0.015 0.00025126
40 0.02 0.00035176
41 0 0.00022613
42 0.02 0.00037688
43 0.015 0.00030151
44 0.01 0.00035176
45 0.02 0.00045226
46 0.015 0.00047739
47 0.025 0.00050251
48 0.01 0.00057789
49 0.025 0.0010804
50 0.01 0.0010553
51 0.02 0.00082915
52 0.01 0.00077889
53 0.01 0.00085427
54 0.005 0.0011809
55 0.015 0.0013317
56 0.02 0.0011307
57 0.015 0.0014573
58 0.015 0.0018593
59 0.02 0.0013568
60 0.02 0.0016834
61 0.025 0.0020854
62 0.02 0.0017839
63 0.015 0.0021608
64 0.015 0.0028894
65 0.01 0.0026382
66 0 0.0023869
67 0.015 0.0022111
68 0 0.0033166
69 0 0.0029397
70 0.005 0.0034925
71 0.01 0.0036683
72 0.01 0.004397
73 0 0.0041709
74 0.015 0.0039698
75 0.02 0.0041457
76 0 0.004799
77 0.005 0.0047236
78 0 0.0053266
79 0 0.0044975
80 0.005 0.0048995
81 0.015 0.0046734
82 0.005 0.0053015
83 0 0.0055779
84 0 0.0054523
85 0 0.0062814
86 0.005 0.0064573
87 0.005 0.0061307
88 0.005 0.0066583
89 0 0.0063568
90 0 0.0068844
91 0 0.0078894
92 0.005 0.0071608
93 0.01 0.006608
94 0.005 0.0072111
95 0 0.0071106
96 0 0.0087186
97 0 0.0083668
98 0.005 0.0086935
99 0 0.0091206
100 0 0.0093467
101 0 0.0090201
102 0 0.0089698
103 0.005 0.0086181
104 0 0.0092714
105 0 0.0092714
106 0 0.010276
107 0 0.010402
108 0 0.0099246
109 0 0.010302
110 0 0.010075
111 0 0.011382
112 0.005 0.010905
113 0 0.0099749
114 0 0.010678
115 0 0.011382
116 0 0.011131
117 0 0.010276
118 0 0.010553
119 0.005 0.012764
120 0 0.011633
121 0 0.011734
122 0 0.010905
123 0.005 0.010553
124 0 0.011181
125 0 0.011332
126 0 0.011508
127 0 0.010628
128 0 0.010779
129 0 0.010528
130 0 0.010779
131 0 0.0098744
132 0 0.010879
133 0 0.011181
134 0 0.010678
135 0 0.010729
136 0 0.011131
137 0 0.011156
138 0 0.010553
139 0 0.0096734
140 0 0.0094221
141 0 0.0098492
142 0 0.0095226
143 0 0.01005
144 0 0.0099749
145 0 0.010302
146 0 0.0097487
147 0 0.0092211
148 0 0.0087688
149 0 0.0089447
150 0 0.0089196
151 0 0.0084925
152 0 0.0096231
153 0 0.0090201
154 0 0.0092714
155 0 0.0077638
156 0 0.0080905
157 0 0.0076884
158 0 0.0074623
159 0 0.0066332
160 0 0.0070603
161 0 0.0071608
162 0 0.0081407
163 0 0.0073116
164 0 0.0062563
165 0 0.0070101
166 0 0.0059548
167 0 0.0061307
168 0 0.0062312
169 0 0.0060302
170 0 0.0063317
171 0 0.0060553
172 0 0.0056533
173 0 0.005402
174 0 0.005804
175 0 0.0046231
176 0 0.0042965
177 0 0.0048241
178 0 0.0042211
179 0 0.0041206
180 0 0.0038945
181 0 0.0036683
182 0 0.0036683
183 0 0.0030151
184 0 0.0031407
185 0 0.0031658
186 0 0.0030402
187 0 0.0022864
188 0 0.0024372
189 0 0.0027387
190 0 0.0026131
191 0 0.0023367
192 0 0.0020603
193 0 0.0016834
194 0 0.0017337
195 0 0.0018844
196 0 0.0018593
197 0 0.0013317
198 0 0.0012814
199 0 0.0010302
200 0 0.0014824
201 0 0.0011809
202 0 0.00085427
203 0 0.00092965
204 0 0.0009799
205 0 0.00070352
206 0 0.00052764
207 0 0.00075377
208 0 0.00062814
209 0 0.00042714
210 0 0.00045226
211 0 0.00025126
212 0 0.00025126
213 0 0.00025126
214 0 7.5377e-05
215 0 0.00012563
216 0 0.00015075
217 0 0.0001005
218 0 0.00015075
219 0 0.00012563
220 0 5.0251e-05
221 0 0.0001005
222 0 0
223 0 2.5126e-05
224 0 0
225 0 5.0251e-05
226 0 0
227 0 0
228 0 0
229 0 0
230 0 0
231 0 0
232 0 0
233 0 0
234 0 0
235 0 0
236 0 0
237 0 0
238 0 0
239 0 0
240 0 0
241 0 0
242 0 0
243 0 0
244 0 0
245 0 0
246 0 0
247 0 0
248 0 0
249 0 0
250 0 0
251 0 0
252 0 0
253 0 0
254 0 0
255 0 0
256 0 0


==> matchingDistributionsDist13.txt <==
1 0 0
2 0 0
3 0 0
4 0 0
5 0 0
6 0 0
7 0.005 0
8 0 0
9 0 0
10 0 0
11 0 0
12 0.005 0
13 0 0
14 0.005 0
15 0.015 0
16 0 0
17 0 0
18 0.005 0
19 0.01 0
20 0.015 2.5126e-05
21 0.025 2.5126e-05
22 0.015 0
23 0.025 0
24 0.025 2.5126e-05
25 0.005 0
26 0.01 0
27 0.015 0
28 0.02 5.0251e-05
29 0.015 2.5126e-05
30 0.03 7.5377e-05
31 0.02 0
32 0.035 0.00012563
33 0.025 5.0251e-05
34 0.025 7.5377e-05
35 0.04 7.5377e-05
36 0.025 0.0001005
37 0.015 0.0001005
38 0.02 5.0251e-05
39 0.015 5.0251e-05
40 0.025 7.5377e-05
41 0.02 0.00012563
42 0.025 0.00017588
43 0.035 0.00020101
44 0.02 0.00025126
45 0.015 0.00022613
46 0 0.00032663
47 0.025 0.00032663
48 0.015 0.00022613
49 0.02 0.00025126
50 0.015 0.00037688
51 0.01 0.00040201
52 0.025 0.00030151
53 0.01 0.00062814
54 0.005 0.00047739
55 0.01 0.00075377
56 0.005 0.00080402
57 0.01 0.00075377
58 0.01 0.00085427
59 0.01 0.0009799
60 0.01 0.0013065
61 0 0.0013819
62 0 0.0013317
63 0.015 0.0015327
64 0.005 0.0016583
65 0 0.001809
66 0.015 0.0019095
67 0.01 0.0019347
68 0.005 0.0019849
69 0.01 0.0027387
70 0.01 0.0028643
71 0.01 0.0024874
72 0.01 0.0024874
73 0.03 0.0036683
74 0.005 0.0033417
75 0 0.0033668
76 0 0.003995
77 0 0.0043467
78 0 0.0046482
79 0 0.0041206
80 0.01 0.0055779
81 0 0.0048995
82 0.005 0.0053518
83 0.005 0.0054271
84 0 0.0056281
85 0.02 0.005603
86 0 0.0064824
87 0 0.0063819
88 0 0.0061307
89 0.005 0.0067839
90 0 0.0071859
91 0.005 0.0065829
92 0 0.0076131
93 0.005 0.0079146
94 0 0.0081156
95 0.005 0.0075628
96 0 0.0085176
97 0.005 0.0090201
98 0.005 0.0083668
99 0.005 0.0094472
100 0 0.0089447
101 0 0.0094221
102 0 0.0099749
103 0.005 0.0097236
104 0 0.010251
105 0 0.010503
106 0.005 0.011307
107 0 0.010829
108 0 0.011357
109 0.005 0.010905
110 0 0.01201
111 0 0.011005
112 0 0.010477
113 0 0.012337
114 0 0.011508
115 0 0.011759
116 0 0.012688
117 0 0.012915
118 0 0.012663
119 0 0.012437
120 0 0.011784
121 0 0.012035
122 0 0.012915
123 0 0.012814
124 0 0.012487
125 0 0.011859
126 0 0.012789
127 0 0.012261
128 0 0.012312
129 0 0.011156
130 0 0.012136
131 0 0.012739
132 0 0.013065
133 0 0.012362
134 0 0.012864
135 0 0.012588
136 0 0.011231
137 0 0.011683
138 0 0.011332
139 0 0.010352
140 0 0.01103
141 0 0.0099749
142 0 0.010025
143 0 0.011533
144 0 0.010477
145 0 0.010302
146 0 0.0097739
147 0 0.0094472
148 0 0.0096482
149 0 0.0087688
150 0 0.009799
151 0 0.0089698
152 0 0.0087688
153 0 0.0091206
154 0 0.0071608
155 0 0.008794
156 0 0.0077638
157 0 0.0073116
158 0 0.0077136
159 0 0.0078141
160 0 0.0074372
161 0 0.0067839
162 0 0.0075377
163 0 0.0062814
164 0 0.0064824
165 0 0.0065327
166 0 0.006005
167 0 0.0055025
168 0 0.0060804
169 0 0.0048492
170 0 0.0046231
171 0 0.0048744
172 0 0.0038945
173 0 0.0046734
174 0 0.0041206
175 0 0.0046734
176 0 0.0043216
177 0 0.0041457
178 0 0.0036935
179 0 0.0033166
180 0 0.0033166
181 0 0.0030402
182 0 0.0033668
183 0 0.0028392
184 0 0.0027136
185 0 0.0025628
186 0 0.0026382
187 0 0.001608
188 0 0.0022362
189 0 0.0018844
190 0 0.001809
191 0 0.0020352
192 0 0.0014573
193 0 0.001206
194 0 0.001005
195 0 0.0011307
196 0 0.001206
197 0 0.00080402
198 0 0.0011055
199 0 0.00065327
200 0 0.00052764
201 0 0.00037688
202 0 0.00057789
203 0 0.00055276
204 0 0.00050251
205 0 0.00035176
206 0 0.00015075
207 0 0.00050251
208 0 0.00027638
209 0 0.0001005
210 0 0.00017588
211 0 0.00012563
212 0 2.5126e-05
213 0 7.5377e-05
214 0 7.5377e-05
215 0 7.5377e-05
216 0 0.0001005
217 0 2.5126e-05
218 0 5.0251e-05
219 0 2.5126e-05
220 0 0
221 0 0
222 0 0
223 0 0
224 0 2.5126e-05
225 0 0
226 0 0
227 0 0
228 0 0
229 0 0
230 0 0
231 0 0
232 0 0
233 0 0
234 0 0
235 0 0
236 0 0
237 0 0
238 0 0
239 0 0
240 0 0
241 0 0
242 0 0
243 0 0
244 0 0
245 0 0
246 0 0
247 0 0
248 0 0
249 0 0
250 0 0
251 0 0
252 0 0
253 0 0
254 0 0
255 0 0
256 0 0


==> matchingDistributionsDist4.txt <==
1 0 0
2 0 0
3 0 0
4 0 0
5 0 0
6 0 0
7 0 0
8 0.01 0
9 0 0
10 0 0
11 0.025 2.5126e-05
12 0.02 0
13 0.025 0
14 0.03 0
15 0.03 2.5126e-05
16 0.085 0
17 0.06 5.0251e-05
18 0.045 7.5377e-05
19 0.065 0.0001005
20 0.035 7.5377e-05
21 0.025 0.00017588
22 0.025 0.0001005
23 0.04 0.00012563
24 0.03 7.5377e-05
25 0.04 0.00017588
26 0.03 0.00025126
27 0.025 0.00025126
28 0.03 2.5126e-05
29 0.065 0.00022613
30 0.055 0.00022613
31 0.015 0.00022613
32 0.025 0.00025126
33 0 0.00020101
34 0.02 0.00040201
35 0.005 0.00015075
36 0.01 0.00017588
37 0.025 0.00025126
38 0.015 0.00035176
39 0.01 0.00030151
40 0.005 0.00020101
41 0.015 0.00055276
42 0.005 0.00032663
43 0 0.00045226
44 0.015 0.00057789
45 0.01 0.00040201
46 0.005 0.00062814
47 0.005 0.00052764
48 0 0.0009799
49 0.01 0.00092965
50 0 0.00057789
51 0 0.00065327
52 0.005 0.0009799
53 0 0.0012814
54 0 0.0010553
55 0 0.0014322
56 0 0.0013819
57 0 0.0013317
58 0 0.0014824
59 0 0.0017588
60 0 0.001809
61 0 0.0016834
62 0 0.0019347
63 0.005 0.0020352
64 0 0.0021106
65 0 0.0022864
66 0 0.0025628
67 0 0.0029648
68 0 0.0027889
69 0 0.0030151
70 0 0.0030653
71 0 0.0033417
72 0 0.0040704
73 0 0.0036683
74 0 0.0040704
75 0 0.004196
76 0 0.004598
77 0 0.0048995
78 0 0.0047487
79 0 0.0047739
80 0 0.0051005
81 0 0.005402
82 0 0.0056533
83 0 0.0062814
84 0 0.0057538
85 0 0.0059296
86 0 0.0062563
87 0 0.0066332
88 0 0.0064322
89 0 0.0062563
90 0 0.0067839
91 0 0.0073367
92 0 0.0071608
93 0 0.0080402
94 0 0.0073367
95 0 0.0070352
96 0 0.008191
97 0 0.0079397
98 0 0.0085176
99 0 0.0082412
100 0 0.0089698
101 0 0.0085427
102 0 0.0090704
103 0 0.0094724
104 0 0.0092211
105 0 0.0096985
106 0 0.0095226
107 0 0.0091206
108 0 0.0098995
109 0 0.01
110 0 0.0098492
111 0 0.010226
112 0 0.01
113 0 0.010829
114 0 0.011256
115 0 0.011281
116 0 0.011508
117 0 0.0098492
118 0 0.010879
119 0 0.010025
120 0 0.010955
121 0 0.01
122 0 0.011357
123 0 0.011055
124 0 0.01005
125 0 0.011055
126 0 0.011256
127 0 0.011558
128 0 0.011734
129 0 0.011482
130 0 0.01103
131 0 0.010779
132 0 0.010553
133 0 0.010477
134 0 0.010452
135 0 0.010327
136 0 0.0098995
137 0 0.010553
138 0 0.011181
139 0 0.01005
140 0 0.010653
141 0 0.0092211
142 0 0.010327
143 0 0.008995
144 0 0.0094724
145 0 0.010477
146 0 0.0093719
147 0 0.009799
148 0 0.0093467
149 0 0.0095729
150 0 0.0094724
151 0 0.0086181
152 0 0.0093216
153 0 0.009196
154 0 0.0085176
155 0 0.0078141
156 0 0.0091457
157 0 0.0070101
158 0 0.0075126
159 0 0.0079648
160 0 0.0079648
161 0 0.0063065
162 0 0.0071608
163 0 0.0063317
164 0 0.0071859
165 0 0.0064573
166 0 0.0074874
167 0 0.0067085
168 0 0.0060553
169 0 0.0061055
170 0 0.0053769
171 0 0.0056533
172 0 0.0056784
173 0 0.0056281
174 0 0.0049246
175 0 0.005
176 0 0.0051256
177 0 0.0039447
178 0 0.0041206
179 0 0.004196
180 0 0.0038693
181 0 0.0042211
182 0 0.0026884
183 0 0.0030905
184 0 0.003593
185 0 0.0034171
186 0 0.0032161
187 0 0.0032915
188 0 0.0028643
189 0 0.0020101
190 0 0.0026131
191 0 0.0022111
192 0 0.0023618
193 0 0.0023869
194 0 0.0017085
195 0 0.0016583
196 0 0.0015075
197 0 0.0014322
198 0 0.0016834
199 0 0.001206
200 0 0.00090452
201 0 0.0011809
202 0 0.0011307
203 0 0.001005
204 0 0.00092965
205 0 0.00085427
206 0 0.00065327
207 0 0.00065327
208 0 0.00060302
209 0 0.00037688
210 0 0.00060302
211 0 0.00045226
212 0 0.00042714
213 0 0.00032663
214 0 0.00017588
215 0 0.00037688
216 0 0.00020101
217 0 0.00015075
218 0 0.00022613
219 0 0.00012563
220 0 2.5126e-05
221 0 0.00012563
222 0 0.0001005
223 0 0.00012563
224 0 2.5126e-05
225 0 7.5377e-05
226 0 5.0251e-05
227 0 7.5377e-05
228 0 0
229 0 0
230 0 0
231 0 0
232 0 5.0251e-05
233 0 0
234 0 0
235 0 0
236 0 0
237 0 0
238 0 0
239 0 0
240 0 0
241 0 0
242 0 0
243 0 0
244 0 0
245 0 0
246 0 0
247 0 0
248 0 0
249 0 0
250 0 0
251 0 0
252 0 0
253 0 0
254 0 0
255 0 0
256 0 0


==> matchingDistributionsDist5.txt <==
1 0 0
2 0 0
3 0 0
4 0 0
5 0 0
6 0 0
7 0 0
8 0.005 0
9 0.01 0
10 0.015 0
11 0.01 0
12 0 0
13 0.01 0
14 0.04 2.5126e-05
15 0.055 0
16 0.025 2.5126e-05
17 0.04 2.5126e-05
18 0.05 0
19 0.065 5.0251e-05
20 0.045 0
21 0.06 2.5126e-05
22 0.05 0
23 0.045 2.5126e-05
24 0.04 0
25 0.075 5.0251e-05
26 0.025 2.5126e-05
27 0.025 5.0251e-05
28 0.055 7.5377e-05
29 0.045 5.0251e-05
30 0.05 0.00012563
31 0.02 7.5377e-05
32 0.015 2.5126e-05
33 0.015 0.00012563
34 0.015 0
35 0.015 0.00012563
36 0.005 0.00012563
37 0 0.00022613
38 0.005 0.00012563
39 0.015 0.00025126
40 0.005 0.00015075
41 0.01 0.00017588
42 0 0.00030151
43 0.01 7.5377e-05
44 0 0.00032663
45 0.005 0.00025126
46 0.01 0.00027638
47 0.005 0.00037688
48 0.005 0.00030151
49 0 0.00055276
50 0 0.00047739
51 0 0.00065327
52 0 0.00070352
53 0 0.00082915
54 0.005 0.00057789
55 0 0.00095477
56 0 0.00082915
57 0 0.001005
58 0 0.0010804
59 0 0.0015829
60 0 0.0013317
61 0 0.0016583
62 0 0.0015578
63 0 0.0012563
64 0 0.0018593
65 0 0.0018342
66 0 0.0026382
67 0 0.0024372
68 0 0.0025377
69 0 0.0027136
70 0 0.0030653
71 0 0.0029146
72 0 0.0032663
73 0 0.0041709
74 0 0.0037186
75 0 0.0042211
76 0 0.0043719
77 0 0.005
78 0 0.0036935
79 0 0.0048241
80 0 0.0052261
81 0 0.0051508
82 0 0.0060302
83 0 0.0066583
84 0 0.0058291
85 0 0.0052261
86 0 0.006005
87 0 0.0065075
88 0 0.0078141
89 0 0.0072864
90 0 0.0075879
91 0 0.0076382
92 0 0.0082915
93 0 0.0084422
94 0 0.0077136
95 0 0.0077136
96 0 0.0087437
97 0 0.0082412
98 0 0.0096985
99 0 0.010151
100 0 0.0090201
101 0 0.010075
102 0 0.010377
103 0 0.010201
104 0 0.0097739
105 0 0.010377
106 0 0.01
107 0 0.010276
108 0 0.011131
109 0 0.010905
110 0 0.01098
111 0 0.010578
112 0 0.011533
113 0 0.011131
114 0 0.011106
115 0 0.012462
116 0 0.011834
117 0 0.01103
118 0 0.011055
119 0 0.011482
120 0 0.010754
121 0 0.011935
122 0 0.012362
123 0 0.01103
124 0 0.011106
125 0 0.011583
126 0 0.011382
127 0 0.011633
128 0 0.012186
129 0 0.011231
130 0 0.011382
131 0 0.012085
132 0 0.01108
133 0 0.01201
134 0 0.01005
135 0 0.010126
136 0 0.010276
137 0 0.010477
138 0 0.010578
139 0 0.010528
140 0 0.010352
141 0 0.011407
142 0 0.010879
143 0 0.0093216
144 0 0.0088945
145 0 0.010201
146 0 0.0097739
147 0 0.009397
148 0 0.009598
149 0 0.0085176
150 0 0.0096985
151 0 0.008191
152 0 0.0087186
153 0 0.0087186
154 0 0.0078141
155 0 0.008191
156 0 0.0082161
157 0 0.0078643
158 0 0.0080402
159 0 0.0065327
160 0 0.0074623
161 0 0.0078894
162 0 0.0074121
163 0 0.0069095
164 0 0.0071608
165 0 0.006608
166 0 0.006206
167 0 0.0059799
168 0 0.0059045
169 0 0.0048492
170 0 0.0058794
171 0 0.0056533
172 0 0.004598
173 0 0.0047739
174 0 0.004799
175 0 0.0045226
176 0 0.0043467
177 0 0.0038693
178 0 0.0032161
179 0 0.0037437
180 0 0.004196
181 0 0.003593
182 0 0.003392
183 0 0.0031156
184 0 0.0032412
185 0 0.003392
186 0 0.0025126
187 0 0.0024121
188 0 0.0024372
189 0 0.0019849
190 0 0.0018593
191 0 0.0019347
192 0 0.0015075
193 0 0.0017588
194 0 0.0015327
195 0 0.001206
196 0 0.0012563
197 0 0.0009799
198 0 0.00075377
199 0 0.0010302
200 0 0.00080402
201 0 0.00082915
202 0 0.00057789
203 0 0.00027638
204 0 0.00057789
205 0 0.00057789
206 0 0.00055276
207 0 0.00045226
208 0 0.00027638
209 0 0.00035176
210 0 0.00025126
211 0 0.00012563
212 0 0.00015075
213 0 0.00015075
214 0 0.0001005
215 0 0.0001005
216 0 0.00012563
217 0 5.0251e-05
218 0 5.0251e-05
219 0 5.0251e-05
220 0 0
221 0 5.0251e-05
222 0 0
223 0 0
224 0 0
225 0 0
226 0 2.5126e-05
227 0 2.5126e-05
228 0 0
229 0 0
230 0 0
231 0 0
232 0 0
233 0 0
234 0 0
235 0 0
236 0 0
237 0 0
238 0 0
239 0 0
240 0 0
241 0 0
242 0 0
243 0 0
244 0 0
245 0 0
246 0 0
247 0 0
248 0 0
249 0 0
250 0 0
251 0 0
252 0 0
253 0 0
254 0 0
255 0 0
256 0 0


==> matchingDistributionsDist7.txt <==
1 0 0
2 0 0
3 0 0
4 0 0
5 0 0
6 0 0
7 0 0
8 0 0
9 0 0
10 0 0
11 0 0
12 0 0
13 0.005 0
14 0 0
15 0.01 0
16 0.02 0
17 0.015 0
18 0.02 0
19 0.025 0
20 0.015 0
21 0.005 0
22 0.035 0
23 0.04 7.5377e-05
24 0.035 5.0251e-05
25 0.05 2.5126e-05
26 0.04 0.00012563
27 0.03 0.0001005
28 0.03 0.00015075
29 0.03 0.0001005
30 0.01 7.5377e-05
31 0.045 0.00022613
32 0.025 0.00015075
33 0.05 0.00027638
34 0.03 0.00022613
35 0.01 0.00020101
36 0.02 0.00025126
37 0.03 0.00022613
38 0.015 0.00032663
39 0.04 0.00025126
40 0.025 0.00035176
41 0.03 0.00052764
42 0.015 0.00035176
43 0.01 0.00040201
44 0.02 0.00040201
45 0.005 0.00055276
46 0.025 0.00045226
47 0.025 0.00050251
48 0.01 0.00072864
49 0.01 0.00070352
50 0.015 0.00095477
51 0.005 0.00082915
52 0.01 0.0011307
53 0.005 0.0010302
54 0.01 0.0009799
55 0.01 0.0013568
56 0.005 0.0014573
57 0.005 0.0012312
58 0.005 0.0014824
59 0.01 0.0018342
60 0.01 0.0022111
61 0.005 0.0019849
62 0.005 0.0025879
63 0 0.0021106
64 0 0.0023869
65 0 0.0019095
66 0 0.0024623
67 0.005 0.0025377
68 0.005 0.0023116
69 0.005 0.0031658
70 0 0.0027889
71 0 0.0033668
72 0.005 0.0039447
73 0 0.0035678
74 0 0.0036432
75 0 0.0045226
76 0 0.0038945
77 0.005 0.0050503
78 0.005 0.0043216
79 0.005 0.0050251
80 0 0.005201
81 0 0.0054271
82 0 0.0051759
83 0 0.0057789
84 0 0.0055779
85 0 0.0063065
86 0 0.0064824
87 0 0.0061809
88 0.005 0.0063568
89 0 0.0071106
90 0 0.0069849
91 0 0.0070603
92 0 0.0076884
93 0 0.0069347
94 0 0.0076633
95 0 0.0079397
96 0 0.0069849
97 0 0.0085176
98 0 0.0074874
99 0 0.0090955
100 0 0.0085678
101 0 0.0086935
102 0.005 0.0095477
103 0 0.0087688
104 0 0.0085176
105 0 0.0085176
106 0 0.0095226
107 0 0.0093467
108 0 0.010075
109 0 0.0099749
110 0 0.010678
111 0 0.011533
112 0 0.010402
113 0 0.010729
114 0 0.011106
115 0 0.010176
116 0 0.010151
117 0 0.01108
118 0 0.011181
119 0 0.010779
120 0 0.011281
121 0 0.011533
122 0 0.010854
123 0 0.011457
124 0 0.011307
125 0 0.010704
126 0 0.011558
127 0 0.011633
128 0 0.010427
129 0 0.010854
130 0 0.01201
131 0 0.010528
132 0 0.01108
133 0 0.011407
134 0 0.0097739
135 0 0.010729
136 0 0.01108
137 0 0.01098
138 0 0.011005
139 0 0.0096985
140 0 0.010176
141 0 0.01005
142 0 0.01
143 0 0.010829
144 0 0.009598
145 0 0.0096482
146 0 0.008995
147 0 0.0093719
148 0 0.0094975
149 0 0.0090704
150 0 0.010503
151 0 0.0085176
152 0 0.0087186
153 0 0.0087186
154 0 0.008593
155 0 0.0087437
156 0 0.0086432
157 0 0.0088945
158 0 0.0075879
159 0 0.0077387
160 0 0.0074874
161 0 0.0076382
162 0 0.0073869
163 0 0.0063568
164 0 0.0063819
165 0 0.0063819
166 0 0.0064322
167 0 0.0065578
168 0 0.0063065
169 0 0.0061558
170 0 0.0061809
171 0 0.0053769
172 0 0.0053518
173 0 0.0046985
174 0 0.0046985
175 0 0.0051508
176 0 0.0050754
177 0 0.0052513
178 0 0.0041709
179 0 0.0033668
180 0 0.0040452
181 0 0.0039196
182 0 0.0034422
183 0 0.0031658
184 0 0.0029648
185 0 0.0036432
186 0 0.0028643
187 0 0.0027136
188 0 0.0029899
189 0 0.0028141
190 0 0.0021357
191 0 0.0022362
192 0 0.0021608
193 0 0.0020101
194 0 0.001608
195 0 0.0018593
196 0 0.001608
197 0 0.0015578
198 0 0.001407
199 0 0.0016332
200 0 0.0010302
201 0 0.00070352
202 0 0.0009799
203 0 0.00072864
204 0 0.0010553
205 0 0.00067839
206 0 0.00072864
207 0 0.00050251
208 0 0.00042714
209 0 0.00060302
210 0 0.00042714
211 0 0.00030151
212 0 0.00017588
213 0 0.00020101
214 0 0.00020101
215 0 0.00012563
216 0 0.00022613
217 0 0.0001005
218 0 0.00020101
219 0 7.5377e-05
220 0 5.0251e-05
221 0 5.0251e-05
222 0 0.0001005
223 0 2.5126e-05
224 0 0
225 0 5.0251e-05
226 0 7.5377e-05
227 0 0
228 0 0
229 0 0
230 0 0
231 0 0
232 0 0
233 0 0
234 0 0
235 0 0
236 0 0
237 0 0
238 0 0
239 0 0
240 0 0
241 0 0
242 0 0
243 0 0
244 0 0
245 0 0
246 0 0
247 0 0
248 0 0
249 0 0
250 0 0
251 0 0
252 0 0
253 0 0
254 0 0
255 0 0
256 0 0


==> matchingDistributionsDist9.txt <==
1 0 0
2 0 0
3 0 0
4 0 0
5 0 0
6 0 0
7 0 0
8 0.005 0
9 0 0
10 0.005 0
11 0.005 0
12 0.01 0
13 0.01 0
14 0 2.5126e-05
15 0.015 0
16 0 0
17 0.02 0
18 0.03 0
19 0.015 5.0251e-05
20 0.015 2.5126e-05
21 0.02 0
22 0.045 0
23 0.02 2.5126e-05
24 0.035 0
25 0.035 0
26 0.025 5.0251e-05
27 0.04 0
28 0.02 5.0251e-05
29 0.02 5.0251e-05
30 0.035 7.5377e-05
31 0.025 0
32 0.035 5.0251e-05
33 0.04 2.5126e-05
34 0.02 2.5126e-05
35 0.055 0.00022613
36 0.015 0.00020101
37 0.045 5.0251e-05
38 0.025 0.00015075
39 0.01 0.0001005
40 0.005 0.00020101
41 0.02 0.0001005
42 0 0.0001005
43 0.03 0.00017588
44 0.025 0.00020101
45 0.005 0.00020101
46 0.01 0.00017588
47 0.01 0.0001005
48 0.005 0.00040201
49 0.015 0.00045226
50 0.02 0.00045226
51 0.015 0.00045226
52 0.015 0.00032663
53 0 0.00067839
54 0.005 0.00057789
55 0.01 0.00075377
56 0.01 0.0009799
57 0.015 0.0010553
58 0.02 0.00070352
59 0 0.0010302
60 0.01 0.001005
61 0 0.0011809
62 0.01 0.0013568
63 0 0.0013819
64 0 0.0015075
65 0.005 0.0015829
66 0 0.0022111
67 0.005 0.0020854
68 0 0.0022111
69 0.01 0.0021357
70 0 0.0023367
71 0 0.0027889
72 0 0.0032161
73 0 0.0038191
74 0.005 0.0034422
75 0 0.0036181
76 0.02 0.0040452
77 0 0.003995
78 0 0.0040201
79 0 0.0042965
80 0 0.005402
81 0.005 0.0055528
82 0 0.005
83 0 0.0049246
84 0 0.0053266
85 0 0.0063317
86 0 0.006608
87 0 0.0066583
88 0 0.0067839
89 0 0.0070101
90 0 0.0070352
91 0 0.0070854
92 0 0.0074372
93 0 0.0081658
94 0 0.0086432
95 0 0.0092965
96 0 0.0080402
97 0 0.0087186
98 0 0.0086935
99 0 0.0090955
100 0 0.0086935
101 0 0.010226
102 0 0.0092211
103 0 0.0098995
104 0 0.010905
105 0 0.011206
106 0 0.010854
107 0 0.010578
108 0 0.01206
109 0 0.011382
110 0 0.010879
111 0 0.011834
112 0 0.010402
113 0 0.012286
114 0 0.011533
115 0 0.012136
116 0 0.011683
117 0 0.011558
118 0 0.012513
119 0 0.01191
120 0 0.012437
121 0 0.012663
122 0 0.012714
123 0 0.011457
124 0 0.012136
125 0 0.012663
126 0 0.01206
127 0 0.01201
128 0 0.012538
129 0 0.011834
130 0 0.013442
131 0 0.012412
132 0 0.01196
133 0 0.012035
134 0 0.011633
135 0 0.011809
136 0 0.01196
137 0 0.010201
138 0 0.011231
139 0 0.011558
140 0 0.010201
141 0 0.010377
142 0 0.010176
143 0 0.010829
144 0 0.0098241
145 0 0.0096231
146 0 0.009397
147 0 0.009196
148 0 0.010477
149 0 0.0093467
150 0 0.0097739
151 0 0.008593
152 0 0.0086432
153 0 0.0078894
154 0 0.0079397
155 0 0.0079397
156 0 0.0080653
157 0 0.008392
158 0 0.0075628
159 0 0.0079899
160 0 0.0073116
161 0 0.0074874
162 0 0.0069095
163 0 0.0067588
164 0 0.0063317
165 0 0.0062563
166 0 0.0063819
167 0 0.0049749
168 0 0.0057538
169 0 0.0053518
170 0 0.0052261
171 0 0.0045226
172 0 0.005
173 0 0.0050503
174 0 0.0045226
175 0 0.004799
176 0 0.0042211
177 0 0.0035427
178 0 0.0035427
179 0 0.003392
180 0 0.0037437
181 0 0.0039698
182 0 0.0023367
183 0 0.0027387
184 0 0.0027638
185 0 0.0027638
186 0 0.0023367
187 0 0.0025628
188 0 0.0017085
189 0 0.0018593
190 0 0.0019598
191 0 0.0015578
192 0 0.001407
193 0 0.0013819
194 0 0.001407
195 0 0.00070352
196 0 0.00095477
197 0 0.001206
198 0 0.00082915
199 0 0.00070352
200 0 0.00065327
201 0 0.00045226
202 0 0.00040201
203 0 0.00050251
204 0 0.00047739
205 0 0.00047739
206 0 0.00030151
207 0 0.0001005
208 0 0.00020101
209 0 0.00015075
210 0 0.00025126
211 0 5.0251e-05
212 0 0.00012563
213 0 0.00012563
214 0 7.5377e-05
215 0 0
216 0 0.00012563
217 0 5.0251e-05
218 0 2.5126e-05
219 0 5.0251e-05
220 0 5.0251e-05
221 0 0
222 0 0
223 0 0
224 0 0
225 0 2.5126e-05
226 0 0
227 0 0
228 0 0
229 0 0
230 0 0
231 0 0
232 0 0
233 0 0
234 0 0
235 0 0
236 0 0
237 0 0
238 0 0
239 0 0
240 0 0
241 0 0
242 0 0
243 0 0
244 0 0
245 0 0
246 0 0
247 0 0
248 0 0
249 0 0
250 0 0
251 0 0
252 0 0
253 0 0
254 0 0
255 0 0
256 0 0


==> matchingDistributionsDistMask1.txt <==
1 1 5.0251e-05
2 0 0
3 0 0
4 0 0
5 0 0
6 0 0
7 0 0
8 0 0
9 0 5.0251e-05
10 0 0
11 0 0
12 0 0.00015075
13 0 0.0001005
14 0 0.0001005
15 0 0.00020101
16 0 0.0001005
17 0 0.00020101
18 0 0.00015075
19 0 0.0001005
20 0 0.00020101
21 0 0.0001005
22 0 0.0001005
23 0 0.00030151
24 0 0.00025126
25 0 0.0001005
26 0 0.00025126
27 0 0.00020101
28 0 5.0251e-05
29 0 0.00030151
30 0 0.00035176
31 0 0.00025126
32 0 0.00020101
33 0 0.00035176
34 0 0.00035176
35 0 0.00020101
36 0 0.00040201
37 0 0.00035176
38 0 0.00040201
39 0 0.00060302
40 0 0.00055276
41 0 0.00025126
42 0 0.00070352
43 0 0.00045226
44 0 0.00060302
45 0 0.00065327
46 0 0.00085427
47 0 0.00055276
48 0 0.00070352
49 0 0.0013065
50 0 0.0010553
51 0 0.0011055
52 0 0.001206
53 0 0.0013568
54 0 0.0015578
55 0 0.001005
56 0 0.0014573
57 0 0.0020101
58 0 0.0015075
59 0 0.0020101
60 0 0.0015075
61 0 0.0023116
62 0 0.0021608
63 0 0.0023618
64 0 0.0023116
65 0 0.0032663
66 0 0.0023618
67 0 0.0022111
68 0 0.0027638
69 0 0.0030653
70 0 0.0033166
71 0 0.0031156
72 0 0.0046734
73 0 0.0039196
74 0 0.0050251
75 0 0.0046734
76 0 0.0037688
77 0 0.0052764
78 0 0.0044221
79 0 0.0048241
80 0 0.0055779
81 0 0.0058291
82 0 0.0057286
83 0 0.0055779
84 0 0.0054271
85 0 0.0058291
86 0 0.0061307
87 0 0.0064322
88 0 0.0074874
89 0 0.0067337
90 0 0.0074372
91 0 0.0063317
92 0 0.0065327
93 0 0.0072864
94 0 0.0082915
95 0 0.0064824
96 0 0.0077889
97 0 0.0078392
98 0 0.0078392
99 0 0.0084925
100 0 0.0096482
101 0 0.009799
102 0 0.0090955
103 0 0.0088945
104 0 0.0094472
105 0 0.0096985
106 0 0.0091457
107 0 0.009799
108 0 0.010553
109 0 0.009598
110 0 0.010201
111 0 0.010653
112 0 0.0090452
113 0 0.01005
114 0 0.0088945
115 0 0.009397
116 0 0.010603
117 0 0.011206
118 0 0.010603
119 0 0.0097487
120 0 0.011156
121 0 0.010151
122 0 0.010553
123 0 0.010653
124 0 0.01005
125 0 0.0095477
126 0 0.012211
127 0 0.010402
128 0 0.010251
129 0 0.010201
130 0 0.0093467
131 0 0.010402
132 0 0.01
133 0 0.011005
134 0 0.011608
135 0 0.010101
136 0 0.010553
137 0 0.0096482
138 0 0.010101
139 0 0.010553
140 0 0.0094975
141 0 0.010804
142 0 0.0090452
143 0 0.010553
144 0 0.0094472
145 0 0.0082412
146 0 0.010352
147 0 0.009598
148 0 0.0092965
149 0 0.008191
150 0 0.008392
151 0 0.0097487
152 0 0.0094975
153 0 0.0082412
154 0 0.0082915
155 0 0.0077387
156 0 0.0078894
157 0 0.0073869
158 0 0.0077387
159 0 0.0072362
160 0 0.0072864
161 0 0.0072362
162 0 0.0075377
163 0 0.0066834
164 0 0.0068844
165 0 0.0071357
166 0 0.0058291
167 0 0.0055779
168 0 0.0059296
169 0 0.0063819
170 0 0.0068844
171 0 0.0054271
172 0 0.0057286
173 0 0.0041206
174 0 0.0041709
175 0 0.0046231
176 0 0.0044221
177 0 0.0042714
178 0 0.0046734
179 0 0.0053266
180 0 0.0039698
181 0 0.0041709
182 0 0.0037186
183 0 0.0036181
184 0 0.0037688
185 0 0.0040704
186 0 0.0025628
187 0 0.0040201
188 0 0.0024121
189 0 0.0027638
190 0 0.0030653
191 0 0.0026633
192 0 0.0027638
193 0 0.0029146
194 0 0.001809
195 0 0.001809
196 0 0.0020101
197 0 0.0019598
198 0 0.0017085
199 0 0.0020101
200 0 0.0013568
201 0 0.0012563
202 0 0.001206
203 0 0.0012563
204 0 0.00075377
205 0 0.00065327
206 0 0.00070352
207 0 0.00070352
208 0 0.00090452
209 0 0.00070352
210 0 0.00070352
211 0 0.00090452
212 0 0.00035176
213 0 0.00035176
214 0 0.00050251
215 0 0.00040201
216 0 5.0251e-05
217 0 0.00020101
218 0 0.0001005
219 0 0.00030151
220 0 0.0001005
221 0 0.0001005
222 0 0.00015075
223 0 0.00020101
224 0 0.00015075
225 0 0
226 0 5.0251e-05
227 0 0.0001005
228 0 0.0001005
229 0 5.0251e-05
230 0 0
231 0 5.0251e-05
232 0 5.0251e-05
233 0 0
234 0 0
235 0 0
236 0 0
237 0 0
238 0 0
239 0 0
240 0 0
241 0 0
242 0 0
243 0 0
244 0 0
245 0 0
246 0 0
247 0 0
248 0 0
249 0 0
250 0 0
251 0 0
252 0 0
253 0 0
254 0 0
255 0 0
256 0 0


==> matchingDistributionsDistMask10.txt <==
1 0 5.0251e-05
2 0 2.5126e-05
3 0 2.5126e-05
4 0 5.0251e-05
5 0 0
6 0 0.00012563
7 0.01 0.00012563
8 0.015 0.00022613
9 0.01 0.00015075
10 0.015 7.5377e-05
11 0.015 0.00032663
12 0.01 0.00045226
13 0.055 0.00020101
14 0.05 0.00025126
15 0.015 0.00032663
16 0.03 0.00022613
17 0.045 0.00032663
18 0.025 0.00030151
19 0.06 0.00040201
20 0.04 0.00052764
21 0.025 0.00035176
22 0.03 0.00045226
23 0.01 0.00070352
24 0.02 0.00077889
25 0.05 0.00077889
26 0.02 0.00072864
27 0.04 0.00070352
28 0.01 0.00082915
29 0.02 0.0012312
30 0.02 0.0010302
31 0.02 0.00085427
32 0.035 0.0015075
33 0.025 0.0012563
34 0.025 0.0013317
35 0.04 0.0015578
36 0.025 0.0016834
37 0.025 0.0020352
38 0.005 0.0020352
39 0.01 0.0024874
40 0.005 0.0023116
41 0.01 0.0023618
42 0.015 0.0023367
43 0.02 0.0026131
44 0.01 0.0030151
45 0.005 0.0032412
46 0.005 0.003794
47 0.005 0.0034925
48 0.01 0.0038191
49 0.005 0.0037186
50 0 0.0041457
51 0 0.0038945
52 0.005 0.0050503
53 0.01 0.0046482
54 0 0.0045729
55 0 0.0048995
56 0.01 0.0057286
57 0.005 0.0064322
58 0.01 0.0061809
59 0 0.0056533
60 0 0.0065075
61 0 0.0060302
62 0 0.0070603
63 0 0.0068844
64 0.005 0.0067085
65 0 0.0069347
66 0 0.0079146
67 0 0.0072362
68 0 0.0079899
69 0 0.0084925
70 0.005 0.0080905
71 0 0.0072864
72 0 0.0092462
73 0 0.0085427
74 0 0.008392
75 0 0.0087688
76 0 0.0089447
77 0.005 0.0085678
78 0 0.0085678
79 0.005 0.0086935
80 0 0.0092714
81 0 0.0094975
82 0 0.0091457
83 0 0.010101
84 0 0.010578
85 0 0.0095226
86 0 0.0087437
87 0 0.010704
88 0 0.010151
89 0 0.011181
90 0 0.010879
91 0 0.010201
92 0 0.0098744
93 0 0.010302
94 0 0.010377
95 0 0.010377
96 0 0.010653
97 0 0.010704
98 0 0.01103
99 0 0.010553
100 0 0.0099246
101 0 0.01098
102 0 0.011231
103 0 0.010854
104 0 0.011281
105 0 0.010603
106 0 0.010176
107 0 0.010226
108 0 0.01
109 0 0.010025
110 0 0.010126
111 0 0.010729
112 0 0.0097236
113 0 0.009799
114 0 0.010628
115 0 0.0098241
116 0 0.0096734
117 0 0.0093467
118 0 0.01005
119 0 0.009196
120 0 0.0095729
121 0 0.0096734
122 0 0.0082161
123 0 0.0089196
124 0 0.0093719
125 0 0.0084422
126 0 0.0086181
127 0 0.0086935
128 0 0.0080905
129 0 0.0089698
130 0 0.0075377
131 0 0.0086181
132 0 0.0077136
133 0 0.0075628
134 0 0.0067588
135 0 0.0070352
136 0 0.0079146
137 0 0.0078643
138 0 0.0072362
139 0 0.0068844
140 0 0.0070352
141 0 0.0067085
142 0 0.0061809
143 0 0.0061558
144 0 0.0063317
145 0 0.0060804
146 0 0.0052513
147 0 0.0052261
148 0 0.0058291
149 0 0.0056533
150 0 0.0045729
151 0 0.0043467
152 0 0.0041457
153 0 0.0045477
154 0 0.0034171
155 0 0.0042965
156 0 0.0039698
157 0 0.0037186
158 0 0.0039698
159 0 0.0037437
160 0 0.0030151
161 0 0.0036935
162 0 0.0031156
163 0 0.0029146
164 0 0.0029146
165 0 0.0029397
166 0 0.0024623
167 0 0.0021357
168 0 0.0027387
169 0 0.0024874
170 0 0.0021357
171 0 0.0024121
172 0 0.0022613
173 0 0.0017588
174 0 0.0018844
175 0 0.0013819
176 0 0.0013317
177 0 0.0019849
178 0 0.0017839
179 0 0.0014824
180 0 0.0015327
181 0 0.0011307
182 0 0.0009799
183 0 0.00092965
184 0 0.0010302
185 0 0.00095477
186 0 0.00092965
187 0 0.0010302
188 0 0.00070352
189 0 0.00065327
190 0 0.00085427
191 0 0.00030151
192 0 0.00037688
193 0 0.00047739
194 0 0.00027638
195 0 0.00040201
196 0 0.00017588
197 0 0.00042714
198 0 7.5377e-05
199 0 0.00020101
200 0 0.00032663
201 0 0.00017588
202 0 5.0251e-05
203 0 5.0251e-05
204 0 0.00015075
205 0 0.0001005
206 0 5.0251e-05
207 0 0.00012563
208 0 0
209 0 0.00017588
210 0 2.5126e-05
211 0 0
212 0 0
213 0 2.5126e-05
214 0 2.5126e-05
215 0 0
216 0 2.5126e-05
217 0 0
218 0 0
219 0 0
220 0 0
221 0 0
222 0 0
223 0 0
224 0 0
225 0 0
226 0 0
227 0 0
228 0 0
229 0 0
230 0 0
231 0 0
232 0 0
233 0 0
234 0 0
235 0 0
236 0 0
237 0 0
238 0 0
239 0 0
240 0 0
241 0 0
242 0 0
243 0 0
244 0 0
245 0 0
246 0 0
247 0 0
248 0 0
249 0 0
250 0 0
251 0 0
252 0 0
253 0 0
254 0 0
255 0 0
256 0 0


==> matchingDistributionsDistMask13.txt <==
1 1 7.5377e-05
2 0 0
3 0 0
4 0 0
5 0 0
6 0 0
7 0 0
8 0 2.5126e-05
9 0 5.0251e-05
10 0 5.0251e-05
11 0 7.5377e-05
12 0 0.0001005
13 0 0.00012563
14 0 0.0001005
15 0 0.0001005
16 0 0.00015075
17 0 7.5377e-05
18 0 2.5126e-05
19 0 0.0001005
20 0 0.00032663
21 0 0.00017588
22 0 0.00017588
23 0 0.00020101
24 0 0.00037688
25 0 0.00035176
26 0 0.00035176
27 0 0.00040201
28 0 0.00045226
29 0 0.00045226
30 0 0.00067839
31 0 0.00052764
32 0 0.00047739
33 0 0.00060302
34 0 0.00085427
35 0 0.00077889
36 0 0.0008794
37 0 0.0011558
38 0 0.0013568
39 0 0.0013317
40 0 0.0011558
41 0 0.0014573
42 0 0.001809
43 0 0.0021608
44 0 0.0019598
45 0 0.0028141
46 0 0.0025879
47 0 0.0031658
48 0 0.0034422
49 0 0.0029899
50 0 0.0035427
51 0 0.0045226
52 0 0.0038693
53 0 0.0048241
54 0 0.0043467
55 0 0.0047236
56 0 0.0050251
57 0 0.004799
58 0 0.0054271
59 0 0.0056533
60 0 0.005804
61 0 0.0070603
62 0 0.0065075
63 0 0.0069849
64 0 0.0077136
65 0 0.0073367
66 0 0.0069598
67 0 0.0075126
68 0 0.0080151
69 0 0.0080402
70 0 0.0084673
71 0 0.0090201
72 0 0.008593
73 0 0.0089447
74 0 0.0095477
75 0 0.0088945
76 0 0.0095226
77 0 0.0096734
78 0 0.010151
79 0 0.010025
80 0 0.009799
81 0 0.010854
82 0 0.011281
83 0 0.010603
84 0 0.010025
85 0 0.011307
86 0 0.011533
87 0 0.010854
88 0 0.011558
89 0 0.010905
90 0 0.011281
91 0 0.011307
92 0 0.010854
93 0 0.011482
94 0 0.011457
95 0 0.012362
96 0 0.011281
97 0 0.011608
98 0 0.012161
99 0 0.010955
100 0 0.011281
101 0 0.011784
102 0 0.011256
103 0 0.011281
104 0 0.012663
105 0 0.01196
106 0 0.01108
107 0 0.010905
108 0 0.011332
109 0 0.011307
110 0 0.010804
111 0 0.010829
112 0 0.010126
113 0 0.010427
114 0 0.011106
115 0 0.010075
116 0 0.0096734
117 0 0.0094975
118 0 0.0094975
119 0 0.0092714
120 0 0.0096985
121 0 0.0088945
122 0 0.0090452
123 0 0.0087688
124 0 0.009196
125 0 0.0083417
126 0 0.0089698
127 0 0.008392
128 0 0.0082412
129 0 0.0080653
130 0 0.0087437
131 0 0.0079648
132 0 0.0080402
133 0 0.0077136
134 0 0.0071106
135 0 0.0063819
136 0 0.0069849
137 0 0.0065075
138 0 0.0062814
139 0 0.0066583
140 0 0.0066332
141 0 0.0062814
142 0 0.0059296
143 0 0.0059548
144 0 0.006608
145 0 0.005
146 0 0.0059548
147 0 0.0055276
148 0 0.004799
149 0 0.005
150 0 0.0048492
151 0 0.004598
152 0 0.0042965
153 0 0.0043467
154 0 0.0043719
155 0 0.0045477
156 0 0.0038945
157 0 0.0041709
158 0 0.0034171
159 0 0.0033668
160 0 0.0035678
161 0 0.0028392
162 0 0.0031658
163 0 0.0026382
164 0 0.0032915
165 0 0.0025377
166 0 0.0026633
167 0 0.0027136
168 0 0.0027136
169 0 0.0017839
170 0 0.0018593
171 0 0.0020352
172 0 0.0017588
173 0 0.0015829
174 0 0.0014573
175 0 0.0015327
176 0 0.0017588
177 0 0.0010302
178 0 0.0013065
179 0 0.0012312
180 0 0.00095477
181 0 0.0009799
182 0 0.00057789
183 0 0.00070352
184 0 0.00072864
185 0 0.00055276
186 0 0.00062814
187 0 0.00035176
188 0 0.00047739
189 0 0.00047739
190 0 0.00025126
191 0 0.00035176
192 0 0.00027638
193 0 0.00027638
194 0 0.00027638
195 0 0.00020101
196 0 0.00015075
197 0 0.00012563
198 0 0.00025126
199 0 5.0251e-05
200 0 0.0001005
201 0 0.0001005
202 0 0.00012563
203 0 7.5377e-05
204 0 2.5126e-05
205 0 5.0251e-05
206 0 2.5126e-05
207 0 0
208 0 7.5377e-05
209 0 2.5126e-05
210 0 2.5126e-05
211 0 0
212 0 0
213 0 5.0251e-05
214 0 0
215 0 0
216 0 0
217 0 0
218 0 0
219 0 0
220 0 2.5126e-05
221 0 0
222 0 0
223 0 0
224 0 0
225 0 0
226 0 0
227 0 0
228 0 0
229 0 0
230 0 0
231 0 0
232 0 0
233 0 0
234 0 0
235 0 0
236 0 0
237 0 0
238 0 0
239 0 0
240 0 0
241 0 0
242 0 0
243 0 0
244 0 0
245 0 0
246 0 0
247 0 0
248 0 0
249 0 0
250 0 0
251 0 0
252 0 0
253 0 0
254 0 0
255 0 0
256 0 0


==> matchingDistributionsDistMask4.txt <==
1 0 5.0251e-05
2 0 0
3 0 0
4 0 2.5126e-05
5 0.01 5.0251e-05
6 0.025 0.0001005
7 0.045 0.00012563
8 0.06 0.00012563
9 0.145 0.0001005
10 0.105 0.0001005
11 0.065 0.00015075
12 0.055 0.00025126
13 0.055 0.00017588
14 0.055 0.00022613
15 0.06 0.00020101
16 0.1 0.00025126
17 0.035 0.00012563
18 0.02 0.00020101
19 0.02 0.00022613
20 0.05 0.00025126
21 0.015 0.00037688
22 0.015 0.00022613
23 0.01 0.00020101
24 0.005 0.00030151
25 0.025 0.00032663
26 0.005 0.00017588
27 0.005 0.00035176
28 0.005 0.00050251
29 0 0.00030151
30 0.005 0.00030151
31 0 0.00045226
32 0 0.00050251
33 0 0.00047739
34 0 0.00077889
35 0 0.00032663
36 0.005 0.00052764
37 0 0.00077889
38 0 0.00075377
39 0 0.00080402
40 0 0.00092965
41 0 0.00082915
42 0 0.0011055
43 0 0.0012814
44 0 0.0014824
45 0 0.0013819
46 0 0.001206
47 0 0.0013568
48 0 0.0018844
49 0 0.0018844
50 0 0.0022613
51 0 0.0022864
52 0 0.0027387
53 0 0.0021859
54 0 0.0029146
55 0 0.0023116
56 0 0.0029397
57 0 0.0028643
58 0 0.0034673
59 0 0.0037688
60 0 0.0031156
61 0 0.0038442
62 0 0.004397
63 0 0.0046734
64 0 0.0044975
65 0 0.0043216
66 0 0.0051759
67 0 0.0050503
68 0 0.0062563
69 0 0.005
70 0 0.006005
71 0 0.0060302
72 0 0.0057789
73 0 0.0052513
74 0 0.0060804
75 0 0.0073869
76 0 0.0061307
77 0 0.006608
78 0 0.0073869
79 0 0.0073618
80 0 0.0071608
81 0 0.0074874
82 0 0.0084171
83 0 0.0073869
84 0 0.0081407
85 0 0.0082663
86 0 0.0077136
87 0 0.0084925
88 0 0.0090704
89 0 0.0086432
90 0 0.0092462
91 0 0.0097739
92 0 0.0092714
93 0 0.0099497
94 0 0.0098995
95 0 0.0098995
96 0 0.0093467
97 0 0.010553
98 0 0.0097236
99 0 0.010503
100 0 0.0098744
101 0 0.0099749
102 0 0.010653
103 0 0.009799
104 0 0.0098492
105 0 0.010704
106 0 0.011106
107 0 0.011055
108 0 0.011181
109 0 0.010477
110 0 0.011432
111 0 0.010276
112 0 0.011759
113 0 0.011432
114 0 0.010678
115 0 0.010302
116 0 0.011558
117 0 0.010151
118 0 0.010854
119 0 0.010402
120 0 0.011382
121 0 0.010829
122 0 0.010377
123 0 0.010025
124 0 0.010477
125 0 0.010276
126 0 0.0096482
127 0 0.010151
128 0 0.0098744
129 0 0.010528
130 0 0.0095226
131 0 0.0091206
132 0 0.0098241
133 0 0.0079397
134 0 0.0094221
135 0 0.009397
136 0 0.0087437
137 0 0.0094975
138 0 0.0084925
139 0 0.01
140 0 0.0077638
141 0 0.0092714
142 0 0.0091457
143 0 0.0077638
144 0 0.0078894
145 0 0.0081156
146 0 0.0068593
147 0 0.0072864
148 0 0.0072362
149 0 0.0074874
150 0 0.0071608
151 0 0.0071357
152 0 0.0059548
153 0 0.0059296
154 0 0.0067839
155 0 0.0065327
156 0 0.0065075
157 0 0.0060804
158 0 0.005201
159 0 0.005201
160 0 0.0048744
161 0 0.0055276
162 0 0.0051005
163 0 0.0044221
164 0 0.0040452
165 0 0.0047739
166 0 0.0045729
167 0 0.0040452
168 0 0.0048492
169 0 0.003593
170 0 0.0034925
171 0 0.0031156
172 0 0.0034171
173 0 0.0031658
174 0 0.0028141
175 0 0.0030653
176 0 0.0027638
177 0 0.0028894
178 0 0.0023116
179 0 0.0024372
180 0 0.0018342
181 0 0.0024623
182 0 0.0020101
183 0 0.0021608
184 0 0.0021608
185 0 0.0020854
186 0 0.0018342
187 0 0.0019095
188 0 0.001407
189 0 0.0013819
190 0 0.0010804
191 0 0.00092965
192 0 0.0010804
193 0 0.001206
194 0 0.00077889
195 0 0.0008794
196 0 0.00070352
197 0 0.00052764
198 0 0.00075377
199 0 0.00070352
200 0 0.00045226
201 0 0.00070352
202 0 0.00062814
203 0 0.00040201
204 0 0.00045226
205 0 0.00030151
206 0 0.00017588
207 0 0.00037688
208 0 0.0001005
209 0 5.0251e-05
210 0 0.00017588
211 0 0.00012563
212 0 0.00012563
213 0 0.00020101
214 0 7.5377e-05
215 0 0.00015075
216 0 5.0251e-05
217 0 0.0001005
218 0 7.5377e-05
219 0 5.0251e-05
220 0 5.0251e-05
221 0 0
222 0 5.0251e-05
223 0 0
224 0 2.5126e-05
225 0 0
226 0 0
227 0 0
228 0 0
229 0 0
230 0 0
231 0 0
232 0 0
233 0 0
234 0 0
235 0 0
236 0 0
237 0 0
238 0 0
239 0 0
240 0 0
241 0 0
242 0 0
243 0 0
244 0 0
245 0 0
246 0 0
247 0 0
248 0 0
249 0 0
250 0 0
251 0 0
252 0 0
253 0 0
254 0 0
255 0 0
256 0 0


==> matchingDistributionsDistMask5.txt <==
1 1 5.0251e-05
2 0 0
3 0 0
4 0 0
5 0 2.5126e-05
6 0 2.5126e-05
7 0 2.5126e-05
8 0 2.5126e-05
9 0 2.5126e-05
10 0 2.5126e-05
11 0 0
12 0 5.0251e-05
13 0 2.5126e-05
14 0 2.5126e-05
15 0 7.5377e-05
16 0 7.5377e-05
17 0 7.5377e-05
18 0 0
19 0 0.00015075
20 0 7.5377e-05
21 0 2.5126e-05
22 0 0.0001005
23 0 0.00015075
24 0 0.0001005
25 0 0.0001005
26 0 0.00027638
27 0 0.00022613
28 0 0.00022613
29 0 0.0001005
30 0 0.00030151
31 0 0.00017588
32 0 0.00025126
33 0 0.00040201
34 0 0.00020101
35 0 0.00020101
36 0 0.00037688
37 0 0.00032663
38 0 0.00050251
39 0 0.00057789
40 0 0.00050251
41 0 0.00067839
42 0 0.00085427
43 0 0.00090452
44 0 0.00067839
45 0 0.0011307
46 0 0.00092965
47 0 0.001206
48 0 0.0014573
49 0 0.0012312
50 0 0.0018342
51 0 0.0016834
52 0 0.0021859
53 0 0.0022613
54 0 0.0019598
55 0 0.0020101
56 0 0.0027136
57 0 0.0026633
58 0 0.0028643
59 0 0.0032161
60 0 0.003392
61 0 0.0036181
62 0 0.0040452
63 0 0.0043719
64 0 0.0041457
65 0 0.0048744
66 0 0.0051256
67 0 0.0051256
68 0 0.0052764
69 0 0.0053266
70 0 0.0060302
71 0 0.006005
72 0 0.0061558
73 0 0.0059296
74 0 0.0076131
75 0 0.0073618
76 0 0.0073618
77 0 0.0073618
78 0 0.0075126
79 0 0.0082412
80 0 0.0076884
81 0 0.0081407
82 0 0.0075377
83 0 0.008593
84 0 0.0083668
85 0 0.009397
86 0 0.0094221
87 0 0.0096734
88 0 0.0097236
89 0 0.0094472
90 0 0.010377
91 0 0.010402
92 0 0.009799
93 0 0.0099749
94 0 0.010025
95 0 0.010025
96 0 0.010678
97 0 0.010251
98 0 0.011332
99 0 0.010905
100 0 0.011206
101 0 0.01005
102 0 0.011307
103 0 0.010829
104 0 0.011633
105 0 0.011533
106 0 0.010729
107 0 0.012965
108 0 0.011809
109 0 0.011281
110 0 0.011005
111 0 0.01108
112 0 0.01191
113 0 0.010553
114 0 0.012211
115 0 0.010729
116 0 0.012111
117 0 0.010804
118 0 0.011734
119 0 0.010276
120 0 0.011131
121 0 0.010427
122 0 0.01098
123 0 0.011985
124 0 0.010804
125 0 0.0098492
126 0 0.010176
127 0 0.0093216
128 0 0.010352
129 0 0.010151
130 0 0.009799
131 0 0.0097487
132 0 0.0085427
133 0 0.0091709
134 0 0.010603
135 0 0.0088693
136 0 0.0090704
137 0 0.0081407
138 0 0.0083417
139 0 0.0077638
140 0 0.0074623
141 0 0.0085427
142 0 0.0080402
143 0 0.0071608
144 0 0.0085427
145 0 0.0075879
146 0 0.0084171
147 0 0.0076131
148 0 0.0070854
149 0 0.0066834
150 0 0.0072362
151 0 0.0070352
152 0 0.0070352
153 0 0.0068844
154 0 0.0063568
155 0 0.0057035
156 0 0.0057035
157 0 0.0056784
158 0 0.0052764
159 0 0.0052764
160 0 0.0048744
161 0 0.0041709
162 0 0.004196
163 0 0.0044724
164 0 0.0050754
165 0 0.0047236
166 0 0.0040955
167 0 0.0036432
168 0 0.0032161
169 0 0.0038945
170 0 0.0033668
171 0 0.003995
172 0 0.0034925
173 0 0.0030402
174 0 0.0028643
175 0 0.0030905
176 0 0.0023869
177 0 0.0028141
178 0 0.0027638
179 0 0.0019598
180 0 0.0017085
181 0 0.0023116
182 0 0.0017337
183 0 0.0016834
184 0 0.0015075
185 0 0.0011055
186 0 0.0013065
187 0 0.0013317
188 0 0.0013065
189 0 0.00090452
190 0 0.0008794
191 0 0.00065327
192 0 0.00065327
193 0 0.00050251
194 0 0.00057789
195 0 0.00055276
196 0 0.00037688
197 0 0.00050251
198 0 0.00032663
199 0 0.00045226
200 0 0.00037688
201 0 0.00022613
202 0 0.00032663
203 0 0.00032663
204 0 0.00015075
205 0 0.00022613
206 0 7.5377e-05
207 0 5.0251e-05
208 0 5.0251e-05
209 0 7.5377e-05
210 0 2.5126e-05
211 0 7.5377e-05
212 0 2.5126e-05
213 0 0
214 0 5.0251e-05
215 0 5.0251e-05
216 0 2.5126e-05
217 0 2.5126e-05
218 0 0
219 0 2.5126e-05
220 0 0
221 0 2.5126e-05
222 0 0
223 0 0
224 0 0
225 0 0
226 0 0
227 0 0
228 0 0
229 0 0
230 0 0
231 0 0
232 0 0
233 0 0
234 0 0
235 0 0
236 0 0
237 0 0
238 0 0
239 0 0
240 0 0
241 0 0
242 0 0
243 0 0
244 0 0
245 0 0
246 0 0
247 0 0
248 0 0
249 0 0
250 0 0
251 0 0
252 0 0
253 0 0
254 0 0
255 0 0
256 0 0


==> matchingDistributionsDistMask7.txt <==
1 0 5.0251e-05
2 0 0
3 0 2.5126e-05
4 0 0
5 0 5.0251e-05
6 0 7.5377e-05
7 0.005 0.00015075
8 0.01 0.00015075
9 0.035 0.00012563
10 0.045 0.00015075
11 0.02 0.00025126
12 0.045 0.00035176
13 0.085 0.00022613
14 0.075 0.00027638
15 0.06 0.00022613
16 0.035 0.00012563
17 0.06 0.00017588
18 0.075 0.00022613
19 0.02 0.00027638
20 0.05 0.00025126
21 0.04 0.00025126
22 0.065 0.00050251
23 0.03 0.00040201
24 0.015 0.00052764
25 0.025 0.00035176
26 0.035 0.00042714
27 0.025 0.00055276
28 0.015 0.00047739
29 0.02 0.00050251
30 0.01 0.00075377
31 0.005 0.00062814
32 0.015 0.00075377
33 0.01 0.00070352
34 0.015 0.00072864
35 0.01 0.00095477
36 0 0.0010302
37 0 0.0010804
38 0 0.0010804
39 0.01 0.001608
40 0 0.0013317
41 0.005 0.0021106
42 0.005 0.001608
43 0 0.0019849
44 0 0.0019095
45 0.005 0.0020854
46 0.01 0.0020101
47 0 0.0026382
48 0 0.0026884
49 0 0.0025377
50 0 0.0028894
51 0 0.0032412
52 0.005 0.0036935
53 0 0.0033166
54 0 0.0033417
55 0 0.0035176
56 0 0.0046734
57 0 0.0038442
58 0 0.0043216
59 0 0.0042714
60 0 0.0044975
61 0 0.0050251
62 0.005 0.0047487
63 0 0.0052261
64 0 0.0063065
65 0 0.0055779
66 0 0.0060302
67 0 0.0061307
68 0 0.0061558
69 0 0.0060553
70 0 0.0066332
71 0 0.0067085
72 0 0.0069849
73 0 0.0073869
74 0 0.0077638
75 0 0.0074372
76 0 0.0071859
77 0 0.0085427
78 0 0.008995
79 0 0.0080653
80 0 0.0083668
81 0 0.0083417
82 0 0.0095226
83 0 0.0077638
84 0 0.0087688
85 0 0.0088442
86 0 0.0092965
87 0 0.0099749
88 0 0.0099497
89 0 0.010377
90 0 0.010251
91 0 0.01005
92 0 0.0093719
93 0 0.010302
94 0 0.0098241
95 0 0.0095226
96 0 0.010126
97 0 0.010101
98 0 0.01098
99 0 0.010251
100 0 0.010829
101 0 0.01108
102 0 0.011131
103 0 0.010578
104 0 0.010503
105 0 0.011583
106 0 0.010704
107 0 0.011482
108 0 0.011457
109 0 0.010528
110 0 0.010151
111 0 0.010251
112 0 0.010477
113 0 0.010955
114 0 0.011231
115 0 0.010302
116 0 0.010905
117 0 0.010528
118 0 0.011357
119 0 0.010628
120 0 0.010905
121 0 0.010226
122 0 0.0098995
123 0 0.0098241
124 0 0.0098241
125 0 0.0097236
126 0 0.0094221
127 0 0.0090452
128 0 0.0096734
129 0 0.009196
130 0 0.0092462
131 0 0.0090201
132 0 0.0085176
133 0 0.0092211
134 0 0.0085678
135 0 0.0086683
136 0 0.0080905
137 0 0.0076131
138 0 0.0076382
139 0 0.0087688
140 0 0.0074372
141 0 0.0073618
142 0 0.0087437
143 0 0.0070603
144 0 0.0064322
145 0 0.0061055
146 0 0.0065075
147 0 0.0056281
148 0 0.0068593
149 0 0.0063819
150 0 0.0066834
151 0 0.005603
152 0 0.0061809
153 0 0.0049749
154 0 0.0055025
155 0 0.0047487
156 0 0.0051256
157 0 0.0048492
158 0 0.0047236
159 0 0.0048492
160 0 0.004397
161 0 0.0045477
162 0 0.0034171
163 0 0.0037437
164 0 0.0039196
165 0 0.0036683
166 0 0.0029146
167 0 0.0028141
168 0 0.0033166
169 0 0.0030402
170 0 0.0028392
171 0 0.0024623
172 0 0.0025628
173 0 0.0026633
174 0 0.0021608
175 0 0.0022613
176 0 0.0022111
177 0 0.0020854
178 0 0.0020101
179 0 0.0017337
180 0 0.0019347
181 0 0.0016332
182 0 0.0015578
183 0 0.0020603
184 0 0.001407
185 0 0.0013317
186 0 0.0010804
187 0 0.00090452
188 0 0.0008794
189 0 0.0010553
190 0 0.00060302
191 0 0.00065327
192 0 0.00062814
193 0 0.0010302
194 0 0.00065327
195 0 0.00052764
196 0 0.00045226
197 0 0.00045226
198 0 0.00035176
199 0 0.00025126
200 0 0.00037688
201 0 0.00022613
202 0 0.00025126
203 0 0.00020101
204 0 0.00020101
205 0 0.00020101
206 0 0.00015075
207 0 0.00015075
208 0 0.0001005
209 0 7.5377e-05
210 0 7.5377e-05
211 0 0.00015075
212 0 5.0251e-05
213 0 0
214 0 2.5126e-05
215 0 2.5126e-05
216 0 5.0251e-05
217 0 0
218 0 2.5126e-05
219 0 0
220 0 0
221 0 0
222 0 0
223 0 0
224 0 0
225 0 0
226 0 0
227 0 0
228 0 0
229 0 0
230 0 0
231 0 0
232 0 0
233 0 0
234 0 0
235 0 0
236 0 0
237 0 0
238 0 0
239 0 0
240 0 0
241 0 0
242 0 0
243 0 0
244 0 0
245 0 0
246 0 0
247 0 0
248 0 0
249 0 0
250 0 0
251 0 0
252 0 0
253 0 0
254 0 0
255 0 0
256 0 0


==> matchingDistributionsDistMask9.txt <==
1 1 5.0251e-05
2 0 0
3 0 0
4 0 0
5 0 2.5126e-05
6 0 0
7 0 0
8 0 5.0251e-05
9 0 0
10 0 7.5377e-05
11 0 5.0251e-05
12 0 5.0251e-05
13 0 0
14 0 7.5377e-05
15 0 7.5377e-05
16 0 0.0001005
17 0 0.00015075
18 0 0.00012563
19 0 5.0251e-05
20 0 7.5377e-05
21 0 0.00017588
22 0 0.00020101
23 0 0.00012563
24 0 7.5377e-05
25 0 0.00027638
26 0 0.00032663
27 0 0.00020101
28 0 0.00030151
29 0 0.00037688
30 0 0.00030151
31 0 0.00022613
32 0 0.00035176
33 0 0.00025126
34 0 0.00047739
35 0 0.00067839
36 0 0.00050251
37 0 0.00067839
38 0 0.00057789
39 0 0.00067839
40 0 0.0009799
41 0 0.0013065
42 0 0.0011055
43 0 0.0011558
44 0 0.0012312
45 0 0.0013819
46 0 0.0015075
47 0 0.0021106
48 0 0.0021106
49 0 0.0020352
50 0 0.0025879
51 0 0.0025628
52 0 0.0026884
53 0 0.0025879
54 0 0.0034422
55 0 0.0036181
56 0 0.0032412
57 0 0.0039196
58 0 0.0041709
59 0 0.0045226
60 0 0.0044975
61 0 0.005603
62 0 0.005201
63 0 0.005402
64 0 0.0056533
65 0 0.0067588
66 0 0.006608
67 0 0.0065829
68 0 0.006608
69 0 0.0070854
70 0 0.0076884
71 0 0.0075628
72 0 0.0074623
73 0 0.0078894
74 0 0.0078392
75 0 0.008794
76 0 0.0085176
77 0 0.0083166
78 0 0.0093467
79 0 0.008392
80 0 0.0093719
81 0 0.0084422
82 0 0.009397
83 0 0.010126
84 0 0.0098744
85 0 0.0091457
86 0 0.0095477
87 0 0.011759
88 0 0.010955
89 0 0.01093
90 0 0.011156
91 0 0.010729
92 0 0.011734
93 0 0.011181
94 0 0.010578
95 0 0.011382
96 0 0.010729
97 0 0.010905
98 0 0.011784
99 0 0.011608
100 0 0.01206
101 0 0.011935
102 0 0.011784
103 0 0.011432
104 0 0.011332
105 0 0.011407
106 0 0.010955
107 0 0.011231
108 0 0.011558
109 0 0.011281
110 0 0.012111
111 0 0.011935
112 0 0.011884
113 0 0.010829
114 0 0.010678
115 0 0.012337
116 0 0.010025
117 0 0.010879
118 0 0.010528
119 0 0.0099749
120 0 0.010528
121 0 0.010377
122 0 0.0098241
123 0 0.010101
124 0 0.0098241
125 0 0.010251
126 0 0.0094724
127 0 0.01005
128 0 0.0087688
129 0 0.008995
130 0 0.0082161
131 0 0.0091457
132 0 0.0084171
133 0 0.0082412
134 0 0.0082161
135 0 0.0078392
136 0 0.0074372
137 0 0.0078643
138 0 0.0073618
139 0 0.0071106
140 0 0.0067085
141 0 0.0074121
142 0 0.0073869
143 0 0.0073116
144 0 0.0073367
145 0 0.0075628
146 0 0.0059548
147 0 0.0064322
148 0 0.0063065
149 0 0.0060302
150 0 0.0056784
151 0 0.0058543
152 0 0.0059296
153 0 0.0046734
154 0 0.004598
155 0 0.0042462
156 0 0.0052261
157 0 0.0045729
158 0 0.0042462
159 0 0.0046482
160 0 0.0039196
161 0 0.0035176
162 0 0.0036683
163 0 0.003392
164 0 0.0037186
165 0 0.0039447
166 0 0.0030653
167 0 0.0031658
168 0 0.0027638
169 0 0.0026382
170 0 0.0026382
171 0 0.0027889
172 0 0.0026633
173 0 0.0019347
174 0 0.0023618
175 0 0.0020854
176 0 0.0018593
177 0 0.0017337
178 0 0.0015075
179 0 0.0017085
180 0 0.0014824
181 0 0.0009799
182 0 0.0009799
183 0 0.0010302
184 0 0.0011307
185 0 0.0011307
186 0 0.00075377
187 0 0.0008794
188 0 0.00052764
189 0 0.00032663
190 0 0.00037688
191 0 0.00045226
192 0 0.00020101
193 0 0.00040201
194 0 0.00047739
195 0 0.00037688
196 0 0.00017588
197 0 0.00030151
198 0 0.00025126
199 0 0.00030151
200 0 0.00017588
201 0 5.0251e-05
202 0 0.0001005
203 0 5.0251e-05
204 0 5.0251e-05
205 0 0.00012563
206 0 5.0251e-05
207 0 2.5126e-05
208 0 2.5126e-05
209 0 0.0001005
210 0 2.5126e-05
211 0 2.5126e-05
212 0 5.0251e-05
213 0 2.5126e-05
214 0 2.5126e-05
215 0 0
216 0 0
217 0 0
218 0 2.5126e-05
219 0 0
220 0 0
221 0 0
222 0 0
223 0 0
224 0 0
225 0 0
226 0 0
227 0 0
228 0 0
229 0 0
230 0 0
231 0 0
232 0 0
233 0 0
234 0 0
235 0 0
236 0 0
237 0 0
238 0 0
239 0 0
240 0 0
241 0 0
242 0 0
243 0 0
244 0 0
245 0 0
246 0 0
247 0 0
248 0 0
249 0 0
250 0 0
251 0 0
252 0 0
253 0 0
254 0 0
255 0 0
256 0 0


==> matchingDistributionsMask1.txt <==
1 1 5.0251e-05
2 0 0
3 0 0
4 0 0
5 0 0
6 0 0
7 0 0
8 0 5.0251e-05
9 0 5.0251e-05
10 0 5.0251e-05
11 0 0.00025126
12 0 0.0001005
13 0 0.00015075
14 0 0.00035176
15 0 0.00020101
16 0 0.00015075
17 0 0.0001005
18 0 0.00035176
19 0 0.00015075
20 0 0.00030151
21 0 0.00020101
22 0 0.00030151
23 0 0.00020101
24 0 0.00035176
25 0 0.00025126
26 0 5.0251e-05
27 0 0.00020101
28 0 0.00015075
29 0 0.00015075
30 0 0.00030151
31 0 0.00030151
32 0 0.00030151
33 0 0.00045226
34 0 0.00015075
35 0 0.00060302
36 0 5.0251e-05
37 0 0.00045226
38 0 0.00025126
39 0 0.00045226
40 0 0.00020101
41 0 0.00015075
42 0 0.00030151
43 0 0.00035176
44 0 0.00020101
45 0 0.00050251
46 0 0.0001005
47 0 0.00025126
48 0 0.00055276
49 0 0.00045226
50 0 0.00035176
51 0 0.00025126
52 0 0.00025126
53 0 0.00050251
54 0 0.00065327
55 0 0.00070352
56 0 0.00045226
57 0 0.00090452
58 0 0.00060302
59 0 0.00095477
60 0 0.00065327
61 0 0.0011055
62 0 0.00080402
63 0 0.00080402
64 0 0.00095477
65 0 0.00075377
66 0 0.00085427
67 0 0.0017588
68 0 0.001407
69 0 0.0017588
70 0 0.001206
71 0 0.00080402
72 0 0.001206
73 0 0.001407
74 0 0.0022111
75 0 0.001809
76 0 0.0023618
77 0 0.0020603
78 0 0.0025628
79 0 0.0028141
80 0 0.0030653
81 0 0.0024623
82 0 0.0031658
83 0 0.0044221
84 0 0.0040201
85 0 0.0045729
86 0 0.0041709
87 0 0.0050754
88 0 0.0059799
89 0 0.0048744
90 0 0.0055779
91 0 0.0048744
92 0 0.0061809
93 0 0.0064322
94 0 0.0076884
95 0 0.0074372
96 0 0.0075377
97 0 0.0077387
98 0 0.0085427
99 0 0.0078894
100 0 0.008593
101 0 0.0084925
102 0 0.009196
103 0 0.0090955
104 0 0.010302
105 0 0.0090452
106 0 0.010151
107 0 0.0098492
108 0 0.0098492
109 0 0.011307
110 0 0.011005
111 0 0.012814
112 0 0.011206
113 0 0.011156
114 0 0.014422
115 0 0.012161
116 0 0.013819
117 0 0.012714
118 0 0.01201
119 0 0.014171
120 0 0.011859
121 0 0.014322
122 0 0.014724
123 0 0.014523
124 0 0.014171
125 0 0.012412
126 0 0.014975
127 0 0.015075
128 0 0.013869
129 0 0.014523
130 0 0.014874
131 0 0.015377
132 0 0.015126
133 0 0.014121
134 0 0.014673
135 0 0.013719
136 0 0.01598
137 0 0.014824
138 0 0.013116
139 0 0.014422
140 0 0.013518
141 0 0.015025
142 0 0.012714
143 0 0.012965
144 0 0.012362
145 0 0.01196
146 0 0.011859
147 0 0.011558
148 0 0.010553
149 0 0.012563
150 0 0.010101
151 0 0.011206
152 0 0.010452
153 0 0.009196
154 0 0.0088945
155 0 0.0088442
156 0 0.0079397
157 0 0.0084925
158 0 0.0076884
159 0 0.0075377
160 0 0.0075377
161 0 0.0071859
162 0 0.0078894
163 0 0.0063317
164 0 0.0063317
165 0 0.0052261
166 0 0.0066332
167 0 0.0057789
168 0 0.0048744
169 0 0.0045729
170 0 0.0042211
171 0 0.0038191
172 0 0.0035176
173 0 0.0045729
174 0 0.0043216
175 0 0.0030151
176 0 0.0032663
177 0 0.0026131
178 0 0.0026633
179 0 0.0021608
180 0 0.0026633
181 0 0.0017588
182 0 0.0022111
183 0 0.0015075
184 0 0.001809
185 0 0.001407
186 0 0.001809
187 0 0.0010553
188 0 0.0010553
189 0 0.00065327
190 0 0.00085427
191 0 0.00025126
192 0 0.00055276
193 0 0.00080402
194 0 0.00025126
195 0 0.00040201
196 0 0.00050251
197 0 0.00040201
198 0 0.00070352
199 0 0.00030151
200 0 0.00050251
201 0 0.00035176
202 0 0.00030151
203 0 0.00015075
204 0 0.0001005
205 0 0.00020101
206 0 0
207 0 5.0251e-05
208 0 0
209 0 5.0251e-05
210 0 0
211 0 5.0251e-05
212 0 5.0251e-05
213 0 0
214 0 0
215 0 5.0251e-05
216 0 0
217 0 0
218 0 0
219 0 0
220 0 0
221 0 0
222 0 0
223 0 0
224 0 0
225 0 0
226 0 0
227 0 0
228 0 0
229 0 0
230 0 0
231 0 0
232 0 0
233 0 0
234 0 0
235 0 0
236 0 0
237 0 0
238 0 0
239 0 0
240 0 0
241 0 0
242 0 0
243 0 0
244 0 0
245 0 0
246 0 0
247 0 0
248 0 0
249 0 0
250 0 0
251 0 0
252 0 0
253 0 0
254 0 0
255 0 0
256 0 0


==> matchingDistributionsMask10.txt <==
1 0 5.0251e-05
2 0 0
3 0 7.5377e-05
4 0 0.0001005
5 0 0.00020101
6 0 0.00022613
7 0 0.00040201
8 0 0.00037688
9 0 0.00022613
10 0.005 0.00045226
11 0 0.00035176
12 0.015 0.00032663
13 0.01 0.00045226
14 0 0.00070352
15 0.015 0.00025126
16 0.03 0.00022613
17 0.015 0.00035176
18 0.015 0.00067839
19 0.02 0.00022613
20 0.01 0.00047739
21 0.04 0.00052764
22 0.035 0.00047739
23 0.025 0.00040201
24 0.02 0.00055276
25 0.025 0.00060302
26 0.03 0.00070352
27 0.025 0.00075377
28 0.03 0.00075377
29 0.025 0.00085427
30 0.035 0.0008794
31 0.02 0.001005
32 0.02 0.001005
33 0.02 0.0010553
34 0.015 0.00092965
35 0.015 0.0011307
36 0.04 0.0012814
37 0.05 0.0015829
38 0.02 0.0015075
39 0.015 0.0013568
40 0.015 0.0014824
41 0.02 0.0022613
42 0.005 0.0022864
43 0.01 0.0023869
44 0.005 0.0020854
45 0.015 0.0020352
46 0.035 0.0026131
47 0.005 0.0024623
48 0.01 0.0031156
49 0.015 0.0031658
50 0.02 0.003191
51 0.02 0.0032161
52 0.015 0.0036181
53 0.005 0.0050251
54 0.015 0.0048241
55 0.02 0.0048744
56 0.005 0.0054271
57 0.005 0.0058794
58 0.015 0.0056281
59 0.02 0.0059799
60 0.005 0.0059799
61 0 0.0070352
62 0 0.0074874
63 0.01 0.0074372
64 0.01 0.0076131
65 0.005 0.0082915
66 0 0.0089447
67 0 0.0085678
68 0 0.0093467
69 0.01 0.0094975
70 0 0.0093216
71 0 0.01005
72 0.005 0.010201
73 0.005 0.010905
74 0 0.011206
75 0.005 0.010704
76 0.005 0.012312
77 0.005 0.012487
78 0 0.011985
79 0.01 0.012588
80 0 0.01196
81 0 0.012437
82 0.005 0.012814
83 0 0.013744
84 0 0.012915
85 0.005 0.012312
86 0 0.013945
87 0 0.013291
88 0 0.014397
89 0 0.01407
90 0 0.012814
91 0 0.014095
92 0 0.012663
93 0 0.013166
94 0 0.01407
95 0 0.014095
96 0 0.012889
97 0 0.013216
98 0 0.012864
99 0 0.013166
100 0 0.01201
101 0 0.013065
102 0 0.012714
103 0 0.011759
104 0 0.013015
105 0 0.011508
106 0 0.012337
107 0 0.012437
108 0 0.011809
109 0 0.011432
110 0 0.012035
111 0 0.01093
112 0 0.010678
113 0 0.010879
114 0 0.01098
115 0 0.011482
116 0 0.010126
117 0 0.010352
118 0 0.0099497
119 0 0.010101
120 0 0.010101
121 0 0.0095477
122 0 0.0095729
123 0 0.0093467
124 0 0.008995
125 0 0.008392
126 0 0.0090201
127 0 0.0082161
128 0 0.0073367
129 0 0.0073116
130 0 0.0065578
131 0 0.0062814
132 0 0.0061055
133 0 0.0061558
134 0 0.0059799
135 0 0.0054774
136 0 0.0055528
137 0 0.0046985
138 0 0.0060553
139 0 0.0050251
140 0 0.0049749
141 0 0.0048492
142 0 0.0038693
143 0 0.0041457
144 0 0.0043467
145 0 0.0040704
146 0 0.0035678
147 0 0.0028643
148 0 0.0037688
149 0 0.0028894
150 0 0.003191
151 0 0.0026633
152 0 0.0022111
153 0 0.0021106
154 0 0.0019347
155 0 0.0016834
156 0 0.0015578
157 0 0.0014824
158 0 0.0013317
159 0 0.0014322
160 0 0.0015327
161 0 0.0013065
162 0 0.0012312
163 0 0.0012563
164 0 0.00085427
165 0 0.00062814
166 0 0.00065327
167 0 0.00077889
168 0 0.00050251
169 0 0.00057789
170 0 0.00042714
171 0 0.00050251
172 0 0.00057789
173 0 0.00052764
174 0 0.00037688
175 0 0.00030151
176 0 0.00037688
177 0 0.00017588
178 0 0.00022613
179 0 0.0001005
180 0 0.00012563
181 0 0.0001005
182 0 0.00017588
183 0 0.0001005
184 0 5.0251e-05
185 0 2.5126e-05
186 0 0
187 0 5.0251e-05
188 0 0
189 0 7.5377e-05
190 0 2.5126e-05
191 0 5.0251e-05
192 0 5.0251e-05
193 0 0
194 0 0
195 0 0
196 0 0
197 0 0
198 0 0
199 0 0
200 0 0
201 0 0
202 0 0
203 0 0
204 0 0
205 0 2.5126e-05
206 0 0
207 0 0
208 0 0
209 0 0
210 0 0
211 0 0
212 0 0
213 0 0
214 0 0
215 0 0
216 0 0
217 0 0
218 0 0
219 0 0
220 0 0
221 0 0
222 0 0
223 0 0
224 0 0
225 0 0
226 0 0
227 0 0
228 0 0
229 0 0
230 0 0
231 0 0
232 0 0
233 0 0
234 0 0
235 0 0
236 0 0
237 0 0
238 0 0
239 0 0
240 0 0
241 0 0
242 0 0
243 0 0
244 0 0
245 0 0
246 0 0
247 0 0
248 0 0
249 0 0
250 0 0
251 0 0
252 0 0
253 0 0
254 0 0
255 0 0
256 0 0


==> matchingDistributionsMask13.txt <==
1 0.005 0
2 0 0
3 0.015 0
4 0.07 2.5126e-05
5 0.025 0
6 0.045 2.5126e-05
7 0.07 0
8 0.03 2.5126e-05
9 0.06 2.5126e-05
10 0.055 0
11 0.055 2.5126e-05
12 0.03 5.0251e-05
13 0.035 0.00022613
14 0.06 0.0001005
15 0.035 5.0251e-05
16 0.035 5.0251e-05
17 0.025 5.0251e-05
18 0.055 0.00012563
19 0.025 0.00022613
20 0.015 0.00030151
21 0.025 0.00022613
22 0.03 0.00030151
23 0.01 0.00037688
24 0.025 0.00042714
25 0.01 0.00042714
26 0.015 0.00060302
27 0.01 0.00080402
28 0.01 0.00080402
29 0.015 0.00082915
30 0.005 0.0013317
31 0.015 0.0012814
32 0 0.0010302
33 0 0.001206
34 0.015 0.0013568
35 0.005 0.0021608
36 0.005 0.0023869
37 0.005 0.0021357
38 0.02 0.0022362
39 0.01 0.0026131
40 0.005 0.0025126
41 0 0.0027889
42 0 0.0032663
43 0.005 0.0031407
44 0.005 0.0037688
45 0.005 0.003995
46 0 0.0041457
47 0 0.0046734
48 0 0.0049497
49 0 0.0046231
50 0 0.0054271
51 0.005 0.0056281
52 0 0.0066834
53 0 0.0066583
54 0 0.0070352
55 0 0.0061558
56 0 0.0077387
57 0 0.0074623
58 0 0.0086181
59 0 0.0089196
60 0 0.0090201
61 0 0.009196
62 0 0.010126
63 0 0.0097236
64 0 0.0098241
65 0 0.010302
66 0 0.01191
67 0 0.010829
68 0 0.011181
69 0 0.012387
70 0 0.010628
71 0 0.011784
72 0 0.013191
73 0 0.012161
74 0 0.011809
75 0 0.013593
76 0 0.013693
77 0 0.013191
78 0 0.014146
79 0 0.013693
80 0 0.013945
81 0 0.014171
82 0 0.013392
83 0 0.013844
84 0 0.014095
85 0 0.013191
86 0 0.014372
87 0 0.014347
88 0 0.013643
89 0 0.013744
90 0 0.013794
91 0 0.013065
92 0 0.014246
93 0 0.012739
94 0 0.01304
95 0 0.01309
96 0 0.014196
97 0 0.011985
98 0 0.012688
99 0 0.012864
100 0 0.012714
101 0 0.012161
102 0 0.012085
103 0 0.01196
104 0 0.01093
105 0 0.012437
106 0 0.012136
107 0 0.010025
108 0 0.010578
109 0 0.011407
110 0 0.010879
111 0 0.010226
112 0 0.0096734
113 0 0.0097487
114 0 0.0088945
115 0 0.0086181
116 0 0.0078894
117 0 0.0082663
118 0 0.008191
119 0 0.0088442
120 0 0.0084673
121 0 0.0075628
122 0 0.0064322
123 0 0.0061558
124 0 0.0074372
125 0 0.0071106
126 0 0.0061809
127 0 0.0056281
128 0 0.0061307
129 0 0.0057035
130 0 0.0050754
131 0 0.005
132 0 0.0044724
133 0 0.0046734
134 0 0.0036683
135 0 0.0038693
136 0 0.0038693
137 0 0.003593
138 0 0.0031658
139 0 0.0032915
140 0 0.0034422
141 0 0.0025126
142 0 0.0029899
143 0 0.0027136
144 0 0.0022362
145 0 0.0023367
146 0 0.0021106
147 0 0.0024874
148 0 0.0021608
149 0 0.0021357
150 0 0.0017588
151 0 0.0018593
152 0 0.0013568
153 0 0.0015578
154 0 0.0017337
155 0 0.0012563
156 0 0.0011307
157 0 0.0010553
158 0 0.0010553
159 0 0.0012312
160 0 0.0010804
161 0 0.001005
162 0 0.0010553
163 0 0.00077889
164 0 0.00067839
165 0 0.00050251
166 0 0.00057789
167 0 0.00062814
168 0 0.00047739
169 0 0.00070352
170 0 0.00040201
171 0 0.00020101
172 0 0.00022613
173 0 0.00037688
174 0 0.00025126
175 0 0.00017588
176 0 0.00035176
177 0 0.00012563
178 0 0.00017588
179 0 5.0251e-05
180 0 0.0001005
181 0 0.00015075
182 0 0.0001005
183 0 7.5377e-05
184 0 0.00015075
185 0 2.5126e-05
186 0 5.0251e-05
187 0 0.0001005
188 0 2.5126e-05
189 0 5.0251e-05
190 0 2.5126e-05
191 0 2.5126e-05
192 0 5.0251e-05
193 0 5.0251e-05
194 0 0
195 0 0
196 0 2.5126e-05
197 0 0
198 0 0
199 0 0
200 0 2.5126e-05
201 0 0
202 0 0
203 0 0
204 0 0
205 0 0
206 0 0
207 0 0
208 0 0
209 0 0
210 0 0
211 0 0
212 0 0
213 0 0
214 0 0
215 0 0
216 0 0
217 0 0
218 0 0
219 0 0
220 0 0
221 0 0
222 0 0
223 0 0
224 0 0
225 0 0
226 0 0
227 0 0
228 0 0
229 0 0
230 0 0
231 0 0
232 0 0
233 0 0
234 0 0
235 0 0
236 0 0
237 0 0
238 0 0
239 0 0
240 0 0
241 0 0
242 0 0
243 0 0
244 0 0
245 0 0
246 0 0
247 0 0
248 0 0
249 0 0
250 0 0
251 0 0
252 0 0
253 0 0
254 0 0
255 0 0
256 0 0


==> matchingDistributionsMask4.txt <==
1 0 5.0251e-05
2 0 0
3 0 0
4 0.01 0
5 0.01 7.5377e-05
6 0.025 0.00012563
7 0.025 0.00030151
8 0.045 0.00030151
9 0.01 0.00032663
10 0.05 0.00027638
11 0.04 0.00032663
12 0.075 0.00035176
13 0.04 0.00035176
14 0.1 0.00030151
15 0.065 0.00035176
16 0.05 0.00035176
17 0.075 0.00012563
18 0.085 0.00027638
19 0.035 0.00020101
20 0.03 0.00035176
21 0.015 0.00030151
22 0.05 0.00027638
23 0.015 0.00035176
24 0.02 0.00025126
25 0.005 0.00022613
26 0.01 0.00037688
27 0.015 0.00032663
28 0.03 0.00042714
29 0.02 0.00022613
30 0.005 0.00040201
31 0.01 0.00035176
32 0.01 0.00042714
33 0.005 0.00052764
34 0 0.00042714
35 0.005 0.00025126
36 0.01 0.00037688
37 0 0.00040201
38 0 0.00040201
39 0.005 0.00045226
40 0 0.00052764
41 0 0.00050251
42 0 0.00052764
43 0 0.00067839
44 0 0.00072864
45 0 0.00057789
46 0 0.00065327
47 0 0.00070352
48 0 0.0010553
49 0 0.00085427
50 0 0.0010302
51 0 0.0011809
52 0 0.0012312
53 0 0.0013819
54 0 0.0012814
55 0 0.0012312
56 0 0.0013065
57 0 0.0012312
58 0 0.0017085
59 0 0.0016834
60 0 0.0019347
61 0 0.0022613
62 0 0.0025879
63 0 0.0019849
64 0 0.0022111
65 0 0.0030653
66 0 0.0027387
67 0 0.0032161
68 0 0.0030402
69 0 0.0037437
70 0 0.0042462
71 0 0.0036432
72 0 0.0044221
73 0 0.0053015
74 0 0.0046482
75 0 0.0050251
76 0 0.005402
77 0 0.0063568
78 0 0.0073367
79 0 0.0064573
80 0 0.0065075
81 0 0.0079397
82 0 0.0083166
83 0 0.0080905
84 0 0.0086181
85 0 0.008794
86 0 0.0091206
87 0 0.010377
88 0 0.010653
89 0 0.010578
90 0 0.010075
91 0 0.0099246
92 0 0.01103
93 0 0.011181
94 0 0.011709
95 0 0.011005
96 0 0.011658
97 0 0.012412
98 0 0.01191
99 0 0.012337
100 0 0.012588
101 0 0.012663
102 0 0.012437
103 0 0.013492
104 0 0.013693
105 0 0.014045
106 0 0.015025
107 0 0.014472
108 0 0.014824
109 0 0.013065
110 0 0.014849
111 0 0.015251
112 0 0.015251
113 0 0.012839
114 0 0.014925
115 0 0.015025
116 0 0.013769
117 0 0.014146
118 0 0.014045
119 0 0.014095
120 0 0.014171
121 0 0.013342
122 0 0.013744
123 0 0.012889
124 0 0.013392
125 0 0.013317
126 0 0.014045
127 0 0.012739
128 0 0.012312
129 0 0.012789
130 0 0.013065
131 0 0.01206
132 0 0.011181
133 0 0.011206
134 0 0.010905
135 0 0.010779
136 0 0.0088693
137 0 0.0093719
138 0 0.0090201
139 0 0.0099497
140 0 0.0087688
141 0 0.0083668
142 0 0.0079146
143 0 0.0088945
144 0 0.0074372
145 0 0.0068342
146 0 0.0069849
147 0 0.0068593
148 0 0.0061055
149 0 0.0061558
150 0 0.0060804
151 0 0.0063568
152 0 0.0062814
153 0 0.0053266
154 0 0.0052261
155 0 0.004799
156 0 0.0040201
157 0 0.004196
158 0 0.0043467
159 0 0.0040955
160 0 0.0037186
161 0 0.0035176
162 0 0.0030653
163 0 0.0028392
164 0 0.0029146
165 0 0.0024874
166 0 0.0023618
167 0 0.0019095
168 0 0.0018342
169 0 0.0015327
170 0 0.0015075
171 0 0.0011809
172 0 0.001206
173 0 0.0010553
174 0 0.0009799
175 0 0.00090452
176 0 0.00095477
177 0 0.00090452
178 0 0.00060302
179 0 0.00077889
180 0 0.00072864
181 0 0.00067839
182 0 0.00037688
183 0 0.00045226
184 0 0.00032663
185 0 0.00060302
186 0 0.00040201
187 0 0.00027638
188 0 0.00042714
189 0 0.00030151
190 0 0.00017588
191 0 0.00020101
192 0 0.00030151
193 0 0.00020101
194 0 0.00012563
195 0 7.5377e-05
196 0 5.0251e-05
197 0 7.5377e-05
198 0 0
199 0 0
200 0 0
201 0 0
202 0 0
203 0 2.5126e-05
204 0 2.5126e-05
205 0 0
206 0 2.5126e-05
207 0 2.5126e-05
208 0 0
209 0 0
210 0 0
211 0 0
212 0 0
213 0 0
214 0 0
215 0 0
216 0 0
217 0 0
218 0 0
219 0 0
220 0 0
221 0 0
222 0 0
223 0 0
224 0 0
225 0 0
226 0 0
227 0 0
228 0 0
229 0 0
230 0 0
231 0 0
232 0 0
233 0 0
234 0 0
235 0 0
236 0 0
237 0 0
238 0 0
239 0 0
240 0 0
241 0 0
242 0 0
243 0 0
244 0 0
245 0 0
246 0 0
247 0 0
248 0 0
249 0 0
250 0 0
251 0 0
252 0 0
253 0 0
254 0 0
255 0 0
256 0 0


==> matchingDistributionsMask5.txt <==
1 0 0
2 0.035 0
3 0.02 2.5126e-05
4 0.085 0
5 0.1 2.5126e-05
6 0.07 2.5126e-05
7 0.085 0
8 0.05 5.0251e-05
9 0.095 5.0251e-05
10 0.05 0.0001005
11 0.08 0.0001005
12 0.06 0.0001005
13 0.04 0.00012563
14 0.05 0.00020101
15 0.03 0.00017588
16 0.03 0.00022613
17 0.02 0.00015075
18 0.01 0.00015075
19 0.025 0.00030151
20 0.025 0.00030151
21 0 0.00030151
22 0.005 0.00050251
23 0.015 0.00062814
24 0.01 0.00052764
25 0.005 0.00057789
26 0.005 0.00085427
27 0 0.00062814
28 0 0.00080402
29 0 0.00077889
30 0 0.00072864
31 0 0.0013568
32 0 0.0010302
33 0 0.0011558
34 0 0.0017588
35 0 0.0014573
36 0 0.0019347
37 0 0.0019849
38 0 0.0025879
39 0 0.0021608
40 0 0.0029146
41 0 0.0028894
42 0 0.0028141
43 0 0.0040704
44 0 0.0035427
45 0 0.0043467
46 0 0.004397
47 0 0.0043719
48 0 0.0048492
49 0 0.0054774
50 0 0.0056533
51 0 0.0057538
52 0 0.0059045
53 0 0.0070603
54 0 0.0070101
55 0 0.0077889
56 0 0.0075126
57 0 0.0079899
58 0 0.0083417
59 0 0.0098241
60 0 0.010678
61 0 0.0098744
62 0 0.010704
63 0 0.011181
64 0 0.010905
65 0 0.010628
66 0 0.011407
67 0 0.011131
68 0 0.013191
69 0 0.012487
70 0 0.013291
71 0 0.012789
72 0 0.012814
73 0 0.013618
74 0 0.014146
75 0 0.013317
76 0 0.013392
77 0 0.014673
78 0 0.014045
79 0 0.015176
80 0 0.014698
81 0 0.014497
82 0 0.015427
83 0 0.014171
84 0 0.01495
85 0 0.014472
86 0 0.013618
87 0 0.013995
88 0 0.014799
89 0 0.014095
90 0 0.013794
91 0 0.013945
92 0 0.014196
93 0 0.015779
94 0 0.013266
95 0 0.012965
96 0 0.012362
97 0 0.013995
98 0 0.013065
99 0 0.012487
100 0 0.011658
101 0 0.012085
102 0 0.01191
103 0 0.010704
104 0 0.011357
105 0 0.011307
106 0 0.011583
107 0 0.010653
108 0 0.01103
109 0 0.010628
110 0 0.009598
111 0 0.0092462
112 0 0.0092714
113 0 0.0085678
114 0 0.0092965
115 0 0.0082412
116 0 0.0075377
117 0 0.0082412
118 0 0.006809
119 0 0.0067337
120 0 0.0071608
121 0 0.0064824
122 0 0.0064322
123 0 0.0062814
124 0 0.0064322
125 0 0.0051508
126 0 0.0059799
127 0 0.005603
128 0 0.004799
129 0 0.0048241
130 0 0.0053769
131 0 0.0041457
132 0 0.0046231
133 0 0.0039196
134 0 0.0038191
135 0 0.0037688
136 0 0.003191
137 0 0.0028643
138 0 0.0034422
139 0 0.0030653
140 0 0.0022864
141 0 0.0027387
142 0 0.0026633
143 0 0.0022613
144 0 0.0025879
145 0 0.0019347
146 0 0.0014322
147 0 0.0018844
148 0 0.0017337
149 0 0.0015327
150 0 0.0013819
151 0 0.0011558
152 0 0.0014573
153 0 0.0013819
154 0 0.00085427
155 0 0.0011558
156 0 0.0012312
157 0 0.0011307
158 0 0.00082915
159 0 0.001005
160 0 0.00080402
161 0 0.00070352
162 0 0.00057789
163 0 0.00070352
164 0 0.00072864
165 0 0.00045226
166 0 0.00040201
167 0 0.00017588
168 0 0.00027638
169 0 0.00017588
170 0 0.00025126
171 0 0.00020101
172 0 0.00025126
173 0 7.5377e-05
174 0 0.00015075
175 0 0.0001005
176 0 5.0251e-05
177 0 0.0001005
178 0 0.00012563
179 0 2.5126e-05
180 0 0.00012563
181 0 7.5377e-05
182 0 2.5126e-05
183 0 0.00012563
184 0 5.0251e-05
185 0 2.5126e-05
186 0 2.5126e-05
187 0 2.5126e-05
188 0 0
189 0 2.5126e-05
190 0 5.0251e-05
191 0 2.5126e-05
192 0 2.5126e-05
193 0 7.5377e-05
194 0 5.0251e-05
195 0 2.5126e-05
196 0 2.5126e-05
197 0 0
198 0 2.5126e-05
199 0 0
200 0 0
201 0 0
202 0 0
203 0 0
204 0 0
205 0 0
206 0 0
207 0 0
208 0 0
209 0 0
210 0 0
211 0 0
212 0 0
213 0 0
214 0 0
215 0 0
216 0 0
217 0 0
218 0 0
219 0 0
220 0 0
221 0 0
222 0 0
223 0 0
224 0 0
225 0 0
226 0 0
227 0 0
228 0 0
229 0 0
230 0 0
231 0 0
232 0 0
233 0 0
234 0 0
235 0 0
236 0 0
237 0 0
238 0 0
239 0 0
240 0 0
241 0 0
242 0 0
243 0 0
244 0 0
245 0 0
246 0 0
247 0 0
248 0 0
249 0 0
250 0 0
251 0 0
252 0 0
253 0 0
254 0 0
255 0 0
256 0 0


==> matchingDistributionsMask7.txt <==
1 0 5.0251e-05
2 0 0
3 0 5.0251e-05
4 0 0.00012563
5 0 0.00017588
6 0 0.00030151
7 0.015 0.00025126
8 0.005 0.00017588
9 0.02 0.00032663
10 0.025 0.00035176
11 0.005 0.00035176
12 0.025 0.00042714
13 0.015 0.00042714
14 0.01 0.00057789
15 0.015 0.00035176
16 0.015 0.00022613
17 0.05 0.00030151
18 0.02 0.00035176
19 0.025 0.00050251
20 0.015 0.00042714
21 0.04 0.00030151
22 0.045 0.00040201
23 0.03 0.00022613
24 0.035 0.00040201
25 0.075 0.00047739
26 0.025 0.00050251
27 0.035 0.00045226
28 0.055 0.00037688
29 0.02 0.00067839
30 0.025 0.00050251
31 0.05 0.00050251
32 0.025 0.00062814
33 0.025 0.00070352
34 0.025 0.00047739
35 0.005 0.00060302
36 0.01 0.00082915
37 0.01 0.00082915
38 0.01 0.00095477
39 0.015 0.0011307
40 0.01 0.0010804
41 0.02 0.0012563
42 0.04 0.00095477
43 0.005 0.0011558
44 0.005 0.0012312
45 0.005 0.0013317
46 0 0.0015578
47 0 0.001809
48 0 0.0017588
49 0 0.0017337
50 0.01 0.0018342
51 0.015 0.0021859
52 0.005 0.0021608
53 0.005 0.0023618
54 0.015 0.0023869
55 0.005 0.0027638
56 0.015 0.0032161
57 0.005 0.0028392
58 0.005 0.0032915
59 0 0.0036683
60 0 0.0040955
61 0 0.0045729
62 0.005 0.0047739
63 0.005 0.0043719
64 0.005 0.0049246
65 0 0.0059799
66 0 0.0058291
67 0 0.0067839
68 0 0.0065829
69 0 0.0069095
70 0 0.0069849
71 0 0.0078141
72 0 0.0075879
73 0 0.0080402
74 0 0.0090201
75 0 0.0094724
76 0 0.0099246
77 0 0.0092965
78 0 0.010151
79 0 0.010427
80 0 0.011332
81 0 0.010779
82 0 0.010955
83 0 0.011734
84 0 0.012538
85 0 0.012638
86 0 0.012085
87 0 0.011683
88 0 0.012387
89 0 0.012739
90 0 0.011633
91 0 0.012563
92 0 0.012136
93 0 0.013995
94 0 0.014296
95 0 0.014824
96 0 0.014045
97 0 0.014799
98 0 0.013693
99 0 0.013794
100 0 0.013618
101 0 0.013819
102 0 0.013945
103 0 0.013492
104 0 0.013518
105 0 0.014623
106 0 0.014121
107 0 0.01299
108 0 0.013819
109 0 0.01309
110 0 0.012915
111 0 0.013291
112 0 0.012864
113 0 0.012362
114 0 0.012186
115 0 0.011533
116 0 0.011884
117 0 0.01196
118 0 0.010879
119 0 0.011859
120 0 0.011332
121 0 0.010427
122 0 0.011131
123 0 0.01108
124 0 0.011533
125 0 0.011055
126 0 0.010352
127 0 0.010452
128 0 0.009196
129 0 0.0096734
130 0 0.0085678
131 0 0.009397
132 0 0.0082161
133 0 0.0079899
134 0 0.0081658
135 0 0.0073116
136 0 0.0070101
137 0 0.0067588
138 0 0.006809
139 0 0.0067588
140 0 0.0069849
141 0 0.0055025
142 0 0.0063065
143 0 0.0058543
144 0 0.005201
145 0 0.0054271
146 0 0.004598
147 0 0.004598
148 0 0.0043467
149 0 0.0039196
150 0 0.0038442
151 0 0.0035678
152 0 0.0035427
153 0 0.0025879
154 0 0.0031407
155 0 0.0022613
156 0 0.0027889
157 0 0.0025628
158 0 0.0020603
159 0 0.0019095
160 0 0.0021608
161 0 0.001809
162 0 0.0017085
163 0 0.0015829
164 0 0.0010804
165 0 0.0013568
166 0 0.0011558
167 0 0.0010302
168 0 0.00092965
169 0 0.00047739
170 0 0.0009799
171 0 0.00082915
172 0 0.00060302
173 0 0.00075377
174 0 0.00052764
175 0 0.00047739
176 0 0.00057789
177 0 0.00057789
178 0 0.00042714
179 0 0.00032663
180 0 0.00037688
181 0 0.00022613
182 0 0.00025126
183 0 0.00012563
184 0 0.00020101
185 0 0.00015075
186 0 0.00022613
187 0 0.00012563
188 0 5.0251e-05
189 0 0.0001005
190 0 7.5377e-05
191 0 5.0251e-05
192 0 2.5126e-05
193 0 0
194 0 5.0251e-05
195 0 2.5126e-05
196 0 0
197 0 0
198 0 0
199 0 0
200 0 2.5126e-05
201 0 0
202 0 0
203 0 0
204 0 2.5126e-05
205 0 0
206 0 0
207 0 2.5126e-05
208 0 0
209 0 0
210 0 0
211 0 0
212 0 0
213 0 0
214 0 0
215 0 0
216 0 0
217 0 0
218 0 0
219 0 0
220 0 0
221 0 0
222 0 0
223 0 0
224 0 0
225 0 0
226 0 0
227 0 0
228 0 0
229 0 0
230 0 0
231 0 0
232 0 0
233 0 0
234 0 0
235 0 0
236 0 0
237 0 0
238 0 0
239 0 0
240 0 0
241 0 0
242 0 0
243 0 0
244 0 0
245 0 0
246 0 0
247 0 0
248 0 0
249 0 0
250 0 0
251 0 0
252 0 0
253 0 0
254 0 0
255 0 0
256 0 0


==> matchingDistributionsMask9.txt <==
1 0 0
2 0.015 0
3 0.03 0
4 0.03 0
5 0.05 2.5126e-05
6 0.035 2.5126e-05
7 0.11 0
8 0.075 2.5126e-05
9 0.04 5.0251e-05
10 0.02 7.5377e-05
11 0.06 0.0001005
12 0.035 0.0001005
13 0.04 0.00015075
14 0.07 0.0001005
15 0.035 0.00015075
16 0.03 2.5126e-05
17 0.035 7.5377e-05
18 0.03 7.5377e-05
19 0.04 0.00012563
20 0.02 0.00012563
21 0.02 0.00032663
22 0.035 0.00047739
23 0.03 0.00032663
24 0.015 0.00040201
25 0 0.00045226
26 0.01 0.00080402
27 0.015 0.00082915
28 0.025 0.00072864
29 0.015 0.0009799
30 0.005 0.0009799
31 0 0.0010804
32 0.005 0.0014322
33 0 0.0012312
34 0 0.0017337
35 0 0.001407
36 0.005 0.0017337
37 0 0.0014824
38 0 0.0023869
39 0.005 0.0021859
40 0.015 0.0022864
41 0 0.0027638
42 0 0.0032663
43 0 0.0034925
44 0 0.0035678
45 0 0.0044724
46 0 0.004196
47 0 0.0043467
48 0 0.0044472
49 0 0.0043467
50 0 0.005201
51 0 0.0062814
52 0 0.0061558
53 0 0.0066834
54 0 0.0073116
55 0 0.006206
56 0 0.0069347
57 0 0.0072362
58 0 0.0080151
59 0 0.008794
60 0 0.0084171
61 0 0.009598
62 0 0.0095226
63 0 0.0096231
64 0 0.01093
65 0 0.010779
66 0 0.011005
67 0 0.011131
68 0 0.011859
69 0 0.011935
70 0 0.012136
71 0 0.012261
72 0 0.012085
73 0 0.011935
74 0 0.012362
75 0 0.014271
76 0 0.015151
77 0 0.015352
78 0 0.013945
79 0 0.014648
80 0 0.013518
81 0 0.014397
82 0 0.013342
83 0 0.014472
84 0 0.014925
85 0 0.013945
86 0 0.013869
87 0 0.013869
88 0 0.013568
89 0 0.013543
90 0 0.013995
91 0 0.013568
92 0 0.014648
93 0 0.013467
94 0 0.014296
95 0 0.013819
96 0 0.013065
97 0 0.013216
98 0 0.012236
99 0 0.012538
100 0 0.011583
101 0 0.012638
102 0 0.01294
103 0 0.011784
104 0 0.01196
105 0 0.012337
106 0 0.010704
107 0 0.011884
108 0 0.010503
109 0 0.010955
110 0 0.010427
111 0 0.01
112 0 0.0095477
113 0 0.0086432
114 0 0.0090201
115 0 0.0086935
116 0 0.0080653
117 0 0.0084171
118 0 0.0083417
119 0 0.0082663
120 0 0.0079648
121 0 0.0071357
122 0 0.0073618
123 0 0.0067839
124 0 0.0063819
125 0 0.0067337
126 0 0.005804
127 0 0.0063568
128 0 0.0050251
129 0 0.0052261
130 0 0.0055528
131 0 0.0040704
132 0 0.0045226
133 0 0.0042211
134 0 0.0039698
135 0 0.0040704
136 0 0.0038693
137 0 0.0036432
138 0 0.0035427
139 0 0.0029397
140 0 0.0030905
141 0 0.0028141
142 0 0.0025879
143 0 0.0024372
144 0 0.0020603
145 0 0.0019849
146 0 0.0021106
147 0 0.0020603
148 0 0.0022362
149 0 0.0017839
150 0 0.0017337
151 0 0.0017588
152 0 0.0015327
153 0 0.0012563
154 0 0.0013568
155 0 0.00075377
156 0 0.0013819
157 0 0.0012814
158 0 0.0011809
159 0 0.00072864
160 0 0.00095477
161 0 0.0010553
162 0 0.00077889
163 0 0.0008794
164 0 0.00065327
165 0 0.00070352
166 0 0.00060302
167 0 0.00045226
168 0 0.00045226
169 0 0.00035176
170 0 0.00057789
171 0 0.00047739
172 0 0.00025126
173 0 0.00027638
174 0 0.00020101
175 0 0.00025126
176 0 0.00022613
177 0 0.00020101
178 0 0.00015075
179 0 0.00020101
180 0 0.00015075
181 0 2.5126e-05
182 0 0.0001005
183 0 0.0001005
184 0 7.5377e-05
185 0 0
186 0 7.5377e-05
187 0 5.0251e-05
188 0 5.0251e-05
189 0 2.5126e-05
190 0 0.0001005
191 0 0
192 0 2.5126e-05
193 0 0
194 0 0
195 0 0
196 0 2.5126e-05
197 0 0
198 0 0
199 0 0
200 0 0
201 0 2.5126e-05
202 0 0
203 0 0
204 0 0
205 0 0
206 0 0
207 0 0
208 0 0
209 0 0
210 0 0
211 0 0
212 0 0
213 0 0
214 0 0
215 0 0
216 0 0
217 0 0
218 0 0
219 0 0
220 0 0
221 0 0
222 0 0
223 0 0
224 0 0
225 0 0
226 0 0
227 0 0
228 0 0
229 0 0
230 0 0
231 0 0
232 0 0
233 0 0
234 0 0
235 0 0
236 0 0
237 0 0
238 0 0
239 0 0
240 0 0
241 0 0
242 0 0
243 0 0
244 0 0
245 0 0
246 0 0
247 0 0
248 0 0
249 0 0
250 0 0
251 0 0
252 0 0
253 0 0
254 0 0
255 0 0
256 0 0


==> nrLocallyStableTests.txt <==
1 0 0
2 0 0
3 0 0
4 0 0
5 0 0
6 0 0
7 0 0
8 0 0
9 0 0
10 0 0
11 0 0
12 0 0
13 0 0
14 0 0
15 0 0
16 0 0
17 0 0
18 0 0
19 0 0
20 0 0
21 0 0
22 0 0
23 0 0
24 0 0
25 0 0
26 0 0
27 0 0
28 0 0
29 0 0
30 0 0
31 0 0
32 0 0
33 0 0
34 0 0
35 0 0
36 0 0
37 0 0
38 0 0
39 0 0
40 0 0
41 0 0
42 0 0
43 0 0
44 0 0
45 0 0
46 0 0
47 0 0
48 0 0
49 0 0
50 0 0
51 0 0
52 0 0
53 0 0
54 0 0
55 0 0
56 0 0
57 0 0
58 0 0
59 0 0
60 0 0
61 0 0
62 0 0
63 0 0
64 0 0
65 0 0
66 0 0
67 0 0
68 0 0
69 0 0
70 0 0
71 0 0
72 0 0
73 0 0
74 0 0
75 0 0
76 0 0
77 0 0
78 0 0
79 0 0
80 0 0
81 0 0
82 0 0
83 0 0
84 0 0
85 0 0
86 0 0
87 0 0
88 0 0
89 0 0
90 0 0
91 0 0
92 0 0
93 0 0
94 0 0
95 0 0
96 0 0
97 0 0
98 0 0
99 0 0
100 0 0
101 0 0
102 0 0
103 0 0
104 0 0
105 0 0
106 0 0
107 0 0
108 0 0
109 0 0
110 0 0
111 0 0
112 0 0
113 0 0
114 0 0
115 0 0
116 0 0
117 0 0
118 0 0
119 0.00071429 0
120 0 0
121 0.00035714 0
122 0.0010714 0
123 0.00071429 0
124 0.0010714 0
125 0.00071429 0
126 0.0014286 0
127 0 0
128 0.0017857 0
129 0.0025 0
130 0.0017857 0
131 0.0025 0
132 0.00071429 0
133 0.0039286 0
134 0.0028571 0
135 0.0053571 0
136 0.0039286 0
137 0.0053571 0.00035714
138 0.0057143 0
139 0.0035714 0
140 0.0028571 0
141 0.0039286 0
142 0.005 0
143 0.0042857 0.00035714
144 0.0053571 0
145 0.0078571 0
146 0.0057143 0
147 0.0060714 0.00035714
148 0.0096429 0.00071429
149 0.0057143 0.00035714
150 0.005 0.00035714
151 0.0053571 0.00035714
152 0.0078571 0
153 0.01 0.00035714
154 0.010357 0.00071429
155 0.010357 0.0010714
156 0.0125 0.00035714
157 0.013214 0
158 0.013214 0.00035714
159 0.011429 0.0017857
160 0.012143 0.00071429
161 0.012143 0.00035714
162 0.010357 0.0010714
163 0.013214 0.0014286
164 0.013929 0.0017857
165 0.0089286 0.00071429
166 0.015714 0.0025
167 0.010714 0.0021429
168 0.016786 0.00071429
169 0.011429 0
170 0.011786 0.0021429
171 0.0096429 0.0014286
172 0.011786 0.0028571
173 0.012857 0.0017857
174 0.012143 0.00071429
175 0.015714 0.0017857
176 0.010714 0.0014286
177 0.012857 0.0032143
178 0.017143 0.0017857
179 0.015714 0.00071429
180 0.013571 0.0021429
181 0.012143 0.0032143
182 0.013571 0.0017857
183 0.017857 0.0035714
184 0.011071 0.0046429
185 0.013214 0.0032143
186 0.015714 0.0057143
187 0.013571 0.0060714
188 0.013214 0.0035714
189 0.010714 0.0028571
190 0.011429 0.0035714
191 0.015714 0.0028571
192 0.012143 0.0025
193 0.016429 0.0017857
194 0.012857 0.005
195 0.012857 0.0025
196 0.011786 0.0042857
197 0.013214 0.0039286
198 0.012143 0.0042857
199 0.014286 0.0071429
200 0.012857 0.0053571
201 0.013571 0.0060714
202 0.014286 0.0035714
203 0.013214 0.0067857
204 0.013214 0.0057143
205 0.012857 0.0078571
206 0.0089286 0.0067857
207 0.0092857 0.0078571
208 0.010714 0.010357
209 0.0067857 0.0092857
210 0.0075 0.0096429
211 0.0071429 0.010357
212 0.0092857 0.011786
213 0.0089286 0.010357
214 0.011429 0.016071
215 0.0064286 0.013929
216 0.0096429 0.013214
217 0.0046429 0.013929
218 0.0082143 0.015
219 0.0053571 0.020357
220 0.0057143 0.017143
221 0.0082143 0.015714
222 0.0046429 0.0225
223 0.0039286 0.0175
224 0.0057143 0.023929
225 0.0057143 0.0275
226 0.0064286 0.025357
227 0.0039286 0.025357
228 0.0035714 0.023929
229 0.0039286 0.030357
230 0.0025 0.027143
231 0.0025 0.023929
232 0.0046429 0.038214
233 0.0032143 0.031786
234 0.0039286 0.0275
235 0.0025 0.036071
236 0.0014286 0.027857
237 0.0014286 0.028929
238 0.0014286 0.029286
239 0.0017857 0.028571
240 0.0010714 0.0275
241 0.00071429 0.019643
242 0.00071429 0.028929
243 0 0.019286
244 0.00035714 0.018929
245 0.00035714 0.011429
246 0 0.010714
247 0 0.0064286
248 0 0.0046429
249 0.00035714 0.0028571
250 0 0.0032143
251 0 0.0014286
252 0 0.00035714
253 0 0.00035714
254 0 0
255 0 0
256 0 0


==> pr_dif_detectors_brisk_akaze_orb.txt <==
0 0 0 0 0.25 0.0066825 0 0 0 0 0 0.013733 0 0 0 0 0.16667 0.018913
0 0.0017483 0.10714 0.05706 0.3005 0.45366 0 0.004717 0.05 0.042075 0.25338 0.49349 0.275 0.031183 0.10606 0.052833 0.25506 0.46073
0.44874 0.030073 0.13187 0.30945 0.39811 0.78976 0.24702 0.047009 0.14821 0.26904 0.33142 0.85819 0.26949 0.20636 0.11445 0.28652 0.40061 0.77058
0.35737 0.1018 0.21609 0.56087 0.42679 0.84153 0.25488 0.14436 0.24975 0.53169 0.38542 0.88283 0.35158 0.4062 0.16467 0.52851 0.45558 0.83585
0.25785 0.24162 0.28717 0.70903 0.43972 0.84153 0.25873 0.28384 0.28491 0.72238 0.395 0.88283 0.44076 0.57505 0.24352 0.64951 0.47165 0.83843
0.23516 0.42178 0.34372 0.7864 0.44044 0.84153 0.24812 0.4865 0.33897 0.78526 0.395 0.88283 0.53586 0.63149 0.33793 0.72748 0.4725 0.83843
0.25788 0.55485 0.38143 0.80152 0.44125 0.84153 0.26848 0.61539 0.38902 0.80325 0.395 0.88283 0.58605 0.64719 0.41635 0.77901 0.4725 0.83843
0.29681 0.65642 0.42279 0.81777 0.44125 0.84153 0.30462 0.70705 0.41667 0.80325 0.395 0.88283 0.58875 0.64719 0.46641 0.79099 0.4725 0.83843
0.33362 0.7411 0.44584 0.81941 0.44125 0.84153 0.36996 0.74346 0.43418 0.8058 0.395 0.88283 0.58875 0.64719 0.48909 0.79485 0.4725 0.83843
0.37905 0.78271 0.45525 0.81941 0.44125 0.84153 0.40986 0.76208 0.44566 0.8058 0.395 0.88283 0.58875 0.64719 0.49817 0.79485 0.4725 0.83843
0.41893 0.80942 0.4575 0.81941 0.44125 0.84153 0.4488 0.76639 0.4493 0.8058 0.395 0.88283 0.58875 0.64719 0.50247 0.79485 0.4725 0.83843
0.45059 0.81287 0.4575 0.81941 0.44125 0.84153 0.46855 0.76639 0.45 0.8058 0.395 0.88283 0.58875 0.64719 0.50375 0.79485 0.4725 0.83843
0.45598 0.81585 0.4575 0.81941 0.44125 0.84153 0.47375 0.76639 0.45 0.8058 0.395 0.88283 0.58875 0.64719 0.50375 0.79485 0.4725 0.83843
0.45837 0.81585 0.4575 0.81941 0.44125 0.84153 0.47375 0.76639 0.45 0.8058 0.395 0.88283 0.58875 0.64719 0.50375 0.79485 0.4725 0.83843
0.46 0.81585 0.4575 0.81941 0.44125 0.84153 0.47375 0.76639 0.45 0.8058 0.395 0.88283 0.58875 0.64719 0.50375 0.79485 0.4725 0.83843


==> pr_dif_detectors_brisk_akaze_orb_128_dragonfly.txt <==
0 0 0 0 0 0 0 0.011998 0 0 0 0.0054532 0 0
0 0 0 0 0 0 0.074026 0.48182 0 0.00058173 0.045277 0.30115 0 0.014665
0 0 0 0 0 0 0.30082 0.67654 0 0.020227 0.39742 0.49938 0 0.080368
0 0.0006105 0 0.00068587 0 0.0044749 0.42584 0.70223 0 0.11024 0.5057 0.58952 0.020697 0.17957
0 0.0006105 0 0.0014683 0 0.021494 0.44135 0.70467 0.018541 0.27887 0.52919 0.59681 0.017087 0.26184
0 0.0021469 0 0.003526 0 0.059526 0.44222 0.70467 0.0401 0.42904 0.53 0.59681 0.034459 0.33494
0 0.0040139 0 0.0068123 0.015491 0.12458 0.44222 0.70467 0.0726 0.54122 0.53 0.59681 0.060961 0.38887
0 0.007216 0 0.016747 0.05675 0.19127 0.44222 0.70467 0.1093 0.6092 0.53 0.59681 0.20717 0.44803
0 0.015437 0 0.029476 0.06537 0.26362 0.44222 0.70467 0.1725 0.65475 0.53 0.59681 0.29427 0.50604
0 0.026228 0 0.044729 0.087736 0.34902 0.44222 0.70467 0.23722 0.68761 0.53 0.59681 0.35871 0.53543
0 0.047625 0 0.06247 0.11168 0.42522 0.44222 0.70467 0.29437 0.70729 0.53 0.59681 0.40968 0.56968
0 0.062689 0.0034722 0.094329 0.14882 0.48149 0.44222 0.70467 0.34182 0.7145 0.53 0.59681 0.44209 0.59763
0.020202 0.079444 0.0050454 0.12371 0.19111 0.54503 0.44222 0.70467 0.38137 0.71741 0.53 0.59681 0.46908 0.61217
0.01585 0.10418 0.012075 0.15242 0.23939 0.57924 0.44222 0.70467 0.40503 0.72195 0.53 0.59681 0.48524 0.62282
0.05968 0.12893 0.030551 0.19536 0.29376 0.59923 0.44222 0.70467 0.41655 0.72409 0.53 0.59681 0.49644 0.62684
0.11348 0.14979 0.044003 0.23247 0.3435 0.62436 0.44222 0.70467 0.42269 0.72467 0.53 0.59681 0.50314 0.62742
0.09719 0.19319 0.091757 0.26873 0.39711 0.63135 0.44222 0.70467 0.42513 0.72467 0.53 0.59681 0.50548 0.62801
0.098776 0.22685 0.11041 0.312 0.43368 0.64015 0.44222 0.70467 0.42565 0.72467 0.53 0.59681 0.50667 0.62801
0.13069 0.25746 0.14428 0.34753 0.45529 0.64301 0.44222 0.70467 0.4264 0.72467 0.53 0.59681 0.50667 0.62801
0.17846 0.28977 0.16581 0.38149 0.46976 0.64417 0.44222 0.70467 0.42611 0.72554 0.53 0.59681 0.50667 0.62801
0.21378 0.33498 0.20313 0.4131 0.47577 0.64474 0.44222 0.70467 0.42611 0.72554 0.53 0.59681 0.50667 0.62801
0.24478 0.36088 0.23556 0.44412 0.47833 0.64474 0.44222 0.70467 0.42611 0.72554 0.53 0.59681 0.50667 0.62801
0.27664 0.39905 0.26288 0.47672 0.47833 0.64474 0.44222 0.70467 0.42611 0.72554 0.53 0.59681 0.50667 0.62801
0.3073 0.42363 0.29677 0.50522 0.47833 0.64474 0.44222 0.70467 0.42611 0.72554 0.53 0.59681 0.50667 0.62801
0.33356 0.44916 0.33585 0.52611 0.47833 0.64474 0.44222 0.70467 0.42611 0.72554 0.53 0.59681 0.50667 0.62801
0.36529 0.46977 0.36263 0.54794 0.47833 0.64474 0.44222 0.70467 0.42611 0.72554 0.53 0.59681 0.50667 0.62801
0.38839 0.4882 0.39045 0.55541 0.47833 0.64474 0.44222 0.70467 0.42611 0.72554 0.53 0.59681 0.50667 0.62801
0.40952 0.50105 0.41955 0.56597 0.47833 0.64474 0.44222 0.70467 0.42611 0.72554 0.53 0.59681 0.50667 0.62801
0.4301 0.50889 0.44986 0.57674 0.47833 0.64474 0.44222 0.70467 0.42611 0.72554 0.53 0.59681 0.50667 0.62801
0.45616 0.51735 0.4754 0.58696 0.47833 0.64474 0.44222 0.70467 0.42611 0.72554 0.53 0.59681 0.50667 0.62801
0.48008 0.52615 0.49833 0.59028 0.47833 0.64474 0.44222 0.70467 0.42611 0.72554 0.53 0.59681 0.50667 0.62801
0.50437 0.53457 0.51445 0.59471 0.47833 0.64474 0.44222 0.70467 0.42611 0.72554 0.53 0.59681 0.50667 0.62801
0.52321 0.53852 0.52405 0.59701 0.47833 0.64474 0.44222 0.70467 0.42611 0.72554 0.53 0.59681 0.50667 0.62801
0.5374 0.54112 0.53378 0.60117 0.47833 0.64474 0.44222 0.70467 0.42611 0.72554 0.53 0.59681 0.50667 0.62801
0.55459 0.54359 0.54098 0.60256 0.47833 0.64474 0.44222 0.70467 0.42611 0.72554 0.53 0.59681 0.50667 0.62801
0.56723 0.54489 0.54391 0.60319 0.47833 0.64474 0.44222 0.70467 0.42611 0.72554 0.53 0.59681 0.50667 0.62801
0.57262 0.54553 0.54632 0.60319 0.47833 0.64474 0.44222 0.70467 0.42611 0.72554 0.53 0.59681 0.50667 0.62801
0.5772 0.54688 0.54723 0.60319 0.47833 0.64474 0.44222 0.70467 0.42611 0.72554 0.53 0.59681 0.50667 0.62801
0.58068 0.54841 0.54824 0.60319 0.47833 0.64474 0.44222 0.70467 0.42611 0.72554 0.53 0.59681 0.50667 0.62801
0.58278 0.54902 0.54862 0.60319 0.47833 0.64474 0.44222 0.70467 0.42611 0.72554 0.53 0.59681 0.50667 0.62801


==> pr_dif_detectors_brisk_akaze_orb_128_firewire.txt <==
0 0 0 0 0 0 0 0.0095832 0 0 0 0.022222 0 0.00066142
0 0.0017206 0 0.00019493 0 0.00071301 0 0.16882 0 0.10107 0.0037037 0.25006 0.0033911 0.28312
0 0.020939 0.033333 0.013666 0 0.0059849 0.0040012 0.28507 0.011108 0.40138 0.0035907 0.41016 0.023666 0.59714
0 0.063512 0.0030303 0.055758 0 0.042513 0.016352 0.40001 0.082624 0.56671 0.016026 0.56398 0.070077 0.71935
0 0.12387 0.00098039 0.13893 0 0.10405 0.035716 0.45935 0.21278 0.65829 0.034707 0.63075 0.18261 0.7954
0.00064103 0.18369 0.0013242 0.23213 0.012323 0.20246 0.088561 0.53401 0.41603 0.69841 0.082878 0.70705 0.33376 0.83162
0.0063126 0.24756 0.0031509 0.32634 0.019591 0.29861 0.21136 0.59582 0.52979 0.70992 0.17064 0.76634 0.43935 0.84694
0.02718 0.3148 0.034399 0.41424 0.039953 0.38603 0.32029 0.62492 0.54732 0.71166 0.25268 0.79316 0.46422 0.8477
0.041322 0.37198 0.056361 0.49116 0.064978 0.47885 0.48513 0.65179 0.54879 0.71166 0.38282 0.81863 0.46667 0.8477
0.064552 0.43072 0.06999 0.55206 0.090818 0.53842 0.54879 0.65903 0.54883 0.71166 0.44215 0.82625 0.467 0.8477
0.091414 0.48868 0.09959 0.61881 0.12765 0.58412 0.5776 0.66088 0.54883 0.71166 0.47375 0.8299 0.467 0.8477
0.13332 0.53903 0.14243 0.67964 0.16911 0.63044 0.5795 0.66088 0.54883 0.71166 0.47699 0.83015 0.467 0.8477
0.18346 0.57428 0.1935 0.72275 0.22025 0.66041 0.5795 0.66088 0.54883 0.71166 0.47717 0.83015 0.467 0.8477
0.25502 0.60528 0.24769 0.75157 0.28789 0.69189 0.5795 0.66088 0.54883 0.71166 0.47717 0.83015 0.467 0.8477
0.32959 0.62751 0.28855 0.77168 0.34457 0.70839 0.5795 0.66088 0.54883 0.71166 0.47717 0.83015 0.467 0.8477
0.40487 0.6434 0.32498 0.7793 0.38826 0.72116 0.5795 0.66088 0.54883 0.71166 0.47717 0.83015 0.467 0.8477
0.46084 0.65131 0.34932 0.78456 0.41635 0.7268 0.5795 0.66088 0.54883 0.71166 0.47717 0.83015 0.467 0.8477
0.48274 0.65441 0.36523 0.78648 0.42834 0.7286 0.5795 0.66088 0.54883 0.71166 0.47717 0.83015 0.467 0.8477
0.49141 0.65461 0.36954 0.78648 0.43494 0.72888 0.5795 0.66088 0.54883 0.71166 0.47717 0.83015 0.467 0.8477
0.49283 0.65461 0.37045 0.78648 0.43555 0.72888 0.5795 0.66088 0.54883 0.71166 0.47717 0.83015 0.467 0.8477
0.49283 0.65461 0.3705 0.78648 0.43567 0.72888 0.5795 0.66088 0.54883 0.71166 0.47717 0.83015 0.467 0.8477
0.49283 0.65461 0.3705 0.78648 0.43567 0.72888 0.5795 0.66088 0.54883 0.71166 0.47717 0.83015 0.467 0.8477
0.49283 0.65461 0.3705 0.78648 0.43567 0.72888 0.5795 0.66088 0.54883 0.71166 0.47717 0.83015 0.467 0.8477
0.49283 0.65461 0.3705 0.78648 0.43567 0.72888 0.5795 0.66088 0.54883 0.71166 0.47717 0.83015 0.467 0.8477
0.49283 0.65461 0.3705 0.78648 0.43567 0.72888 0.5795 0.66088 0.54883 0.71166 0.47717 0.83015 0.467 0.8477
0.49283 0.65461 0.3705 0.78648 0.43567 0.72888 0.5795 0.66088 0.54883 0.71166 0.47717 0.83015 0.467 0.8477
0.49283 0.65461 0.3705 0.78648 0.43567 0.72888 0.5795 0.66088 0.54883 0.71166 0.47717 0.83015 0.467 0.8477
0.49283 0.65461 0.3705 0.78648 0.43567 0.72888 0.5795 0.66088 0.54883 0.71166 0.47717 0.83015 0.467 0.8477
0.49283 0.65461 0.3705 0.78648 0.43567 0.72888 0.5795 0.66088 0.54883 0.71166 0.47717 0.83015 0.467 0.8477
0.49283 0.65461 0.3705 0.78648 0.43567 0.72888 0.5795 0.66088 0.54883 0.71166 0.47717 0.83015 0.467 0.8477
0.49283 0.65461 0.3705 0.78648 0.43567 0.72888 0.5795 0.66088 0.54883 0.71166 0.47717 0.83015 0.467 0.8477
0.49283 0.65461 0.3705 0.78648 0.43567 0.72888 0.5795 0.66088 0.54883 0.71166 0.47717 0.83015 0.467 0.8477
0.49283 0.65461 0.3705 0.78648 0.43567 0.72888 0.5795 0.66088 0.54883 0.71166 0.47717 0.83015 0.467 0.8477
0.49283 0.65461 0.3705 0.78648 0.43567 0.72888 0.5795 0.66088 0.54883 0.71166 0.47717 0.83015 0.467 0.8477
0.49283 0.65461 0.3705 0.78648 0.43567 0.72888 0.5795 0.66088 0.54883 0.71166 0.47717 0.83015 0.467 0.8477
0.49283 0.65461 0.3705 0.78648 0.43567 0.72888 0.5795 0.66088 0.54883 0.71166 0.47717 0.83015 0.467 0.8477
0.49283 0.65461 0.3705 0.78648 0.43567 0.72888 0.5795 0.66088 0.54883 0.71166 0.47717 0.83015 0.467 0.8477
0.49283 0.65461 0.3705 0.78648 0.43567 0.72888 0.5795 0.66088 0.54883 0.71166 0.47717 0.83015 0.467 0.8477
0.49283 0.65461 0.3705 0.78648 0.43567 0.72888 0.5795 0.66088 0.54883 0.71166 0.47717 0.83015 0.467 0.8477
0.49283 0.65461 0.3705 0.78648 0.43567 0.72888 0.5795 0.66088 0.54883 0.71166 0.47717 0.83015 0.467 0.8477
0.49283 0.65461 0.3705 0.78648 0.43567 0.72888 0.5795 0.66088 0.54883 0.71166 0.47717 0.83015 0.467 0.8477
0.49283 0.65461 0.3705 0.78648 0.43567 0.72888 0.5795 0.66088 0.54883 0.71166 0.47717 0.83015 0.467 0.8477
0.49283 0.65461 0.3705 0.78648 0.43567 0.72888 0.5795 0.66088 0.54883 0.71166 0.47717 0.83015 0.467 0.8477
0.49283 0.65461 0.3705 0.78648 0.43567 0.72888 0.5795 0.66088 0.54883 0.71166 0.47717 0.83015 0.467 0.8477
0.49283 0.65461 0.3705 0.78648 0.43567 0.72888 0.5795 0.66088 0.54883 0.71166 0.47717 0.83015 0.467 0.8477
0.49283 0.65461 0.3705 0.78648 0.43567 0.72888 0.5795 0.66088 0.54883 0.71166 0.47717 0.83015 0.467 0.8477
0.49283 0.65461 0.3705 0.78648 0.43567 0.72888 0.5795 0.66088 0.54883 0.71166 0.47717 0.83015 0.467 0.8477
0.49283 0.65461 0.3705 0.78648 0.43567 0.72888 0.5795 0.66088 0.54883 0.71166 0.47717 0.83015 0.467 0.8477
0.49283 0.65461 0.3705 0.78648 0.43567 0.72888 0.5795 0.66088 0.54883 0.71166 0.47717 0.83015 0.467 0.8477
0.49283 0.65461 0.3705 0.78648 0.43567 0.72888 0.5795 0.66088 0.54883 0.71166 0.47717 0.83015 0.467 0.8477


==> pr_dif_detectors_brisk_akaze_orb_128_firewireFish.txt <==
0 0 0 0 0 0 0.0066667 0.015852 0 0 0.0068966 0.0333 0 0
0 0 0 0 0 0 0.10189 0.34434 0 0.0071429 0.095993 0.46906 0.15513 0.042677
0 0 0 0 0 0.0023611 0.28147 0.53058 0.1197 0.046763 0.2309 0.66098 0.067877 0.17569
0 0.0012579 0 0.0012121 0.06 0.0064545 0.48924 0.60977 0.13567 0.13232 0.39149 0.72733 0.084869 0.3521
0 0.0049346 0 0.0036364 0.1662 0.024331 0.57063 0.62699 0.1143 0.25621 0.48978 0.73895 0.081824 0.53339
0 0.012277 0 0.0079138 0.10098 0.061938 0.57959 0.63024 0.12669 0.39131 0.50831 0.73963 0.10926 0.63625
0 0.02182 0 0.016054 0.15416 0.10963 0.58028 0.63024 0.13496 0.49548 0.509 0.73963 0.13285 0.69519
0 0.030998 0.0029412 0.027259 0.1699 0.16616 0.5805 0.63024 0.15898 0.56983 0.509 0.73963 0.16071 0.73557
0 0.042534 0.037333 0.044024 0.20908 0.22072 0.5805 0.63024 0.1947 0.618 0.509 0.73963 0.18584 0.77885
0 0.064421 0.028279 0.058069 0.18559 0.29717 0.5805 0.63024 0.23181 0.66186 0.509 0.73963 0.20415 0.81119
0.018553 0.086756 0.027961 0.080375 0.22333 0.35374 0.5805 0.63024 0.27354 0.68578 0.509 0.73963 0.23173 0.82768
0.046877 0.11088 0.025965 0.10202 0.24586 0.41623 0.5805 0.63024 0.32633 0.70748 0.509 0.73963 0.26848 0.84845
0.037481 0.14175 0.051073 0.12698 0.29699 0.46478 0.5805 0.63024 0.37068 0.72467 0.509 0.73963 0.30388 0.87203
0.03369 0.1695 0.042467 0.15447 0.34092 0.50195 0.5805 0.63024 0.41904 0.73315 0.509 0.73963 0.34436 0.88236
0.074365 0.20262 0.064726 0.19534 0.37856 0.53885 0.5805 0.63024 0.46703 0.74162 0.509 0.73963 0.37683 0.88743
0.086586 0.2322 0.11638 0.2302 0.41685 0.56829 0.5805 0.63024 0.49233 0.74225 0.509 0.73963 0.40261 0.89248
0.097816 0.25602 0.12312 0.26396 0.46614 0.58639 0.5805 0.63024 0.50514 0.74225 0.509 0.73963 0.41884 0.89308
0.13222 0.2825 0.13281 0.30046 0.49999 0.60035 0.5805 0.63024 0.51213 0.74286 0.509 0.73963 0.42477 0.89369
0.15561 0.30477 0.18535 0.32961 0.52755 0.60765 0.5805 0.63024 0.51441 0.74286 0.509 0.73963 0.42953 0.89369
0.17944 0.32387 0.20058 0.36761 0.55477 0.61205 0.5805 0.63024 0.51523 0.74286 0.509 0.73963 0.43105 0.89369
0.19166 0.34715 0.22381 0.40021 0.57712 0.6147 0.5805 0.63024 0.51523 0.74286 0.509 0.73963 0.43137 0.89369
0.20512 0.36963 0.24252 0.43064 0.5901 0.61526 0.5805 0.63024 0.51523 0.74286 0.509 0.73963 0.4315 0.89369
0.2133 0.39404 0.2652 0.45996 0.60072 0.61654 0.5805 0.63024 0.5155 0.74286 0.509 0.73963 0.4315 0.89369
0.2179 0.41438 0.29275 0.49014 0.60395 0.61716 0.5805 0.63024 0.5155 0.74286 0.509 0.73963 0.4315 0.89369
0.22741 0.44175 0.30725 0.51954 0.60447 0.61716 0.5805 0.63024 0.5155 0.74286 0.509 0.73963 0.4315 0.89369
0.23341 0.46473 0.33925 0.54785 0.60524 0.61716 0.5805 0.63024 0.5155 0.74286 0.509 0.73963 0.4315 0.89369
0.24318 0.49393 0.36026 0.56707 0.6055 0.61716 0.5805 0.63024 0.5155 0.74286 0.509 0.73963 0.4315 0.89369
0.26567 0.50486 0.37774 0.58244 0.6055 0.61716 0.5805 0.63024 0.5155 0.74286 0.509 0.73963 0.4315 0.89369
0.28775 0.52687 0.4083 0.59934 0.6055 0.61716 0.5805 0.63024 0.5155 0.74286 0.509 0.73963 0.4315 0.89369
0.30138 0.54152 0.43035 0.61304 0.6055 0.61716 0.5805 0.63024 0.5155 0.74286 0.509 0.73963 0.4315 0.89369
0.32337 0.56067 0.45357 0.62109 0.6055 0.61716 0.5805 0.63024 0.5155 0.74286 0.509 0.73963 0.4315 0.89369
0.34331 0.5784 0.48078 0.63243 0.6055 0.61716 0.5805 0.63024 0.5155 0.74286 0.509 0.73963 0.4315 0.89369
0.37025 0.59017 0.50171 0.64111 0.6055 0.61716 0.5805 0.63024 0.5155 0.74286 0.509 0.73963 0.4315 0.89369
0.39746 0.60317 0.5169 0.64848 0.6055 0.61716 0.5805 0.63024 0.5155 0.74286 0.509 0.73963 0.4315 0.89369
0.42447 0.61591 0.53561 0.65638 0.6055 0.61716 0.5805 0.63024 0.5155 0.74286 0.509 0.73963 0.4315 0.89369
0.44951 0.62958 0.55277 0.66158 0.6055 0.61716 0.5805 0.63024 0.5155 0.74286 0.509 0.73963 0.4315 0.89369
0.47763 0.64168 0.56481 0.66366 0.6055 0.61716 0.5805 0.63024 0.5155 0.74286 0.509 0.73963 0.4315 0.89369
0.50738 0.6464 0.5743 0.66717 0.6055 0.61716 0.5805 0.63024 0.5155 0.74286 0.509 0.73963 0.4315 0.89369
0.52913 0.64853 0.58205 0.67003 0.6055 0.61716 0.5805 0.63024 0.5155 0.74286 0.509 0.73963 0.4315 0.89369
0.54845 0.65072 0.58838 0.67278 0.6055 0.61716 0.5805 0.63024 0.5155 0.74286 0.509 0.73963 0.4315 0.89369
0.56567 0.65141 0.59657 0.67278 0.6055 0.61716 0.5805 0.63024 0.5155 0.74286 0.509 0.73963 0.4315 0.89369
0.58355 0.65207 0.60034 0.67278 0.6055 0.61716 0.5805 0.63024 0.5155 0.74286 0.509 0.73963 0.4315 0.89369
0.59479 0.65349 0.60159 0.67278 0.6055 0.61716 0.5805 0.63024 0.5155 0.74286 0.509 0.73963 0.4315 0.89369
0.60142 0.65559 0.60299 0.67278 0.6055 0.61716 0.5805 0.63024 0.5155 0.74286 0.509 0.73963 0.4315 0.89369
0.60749 0.65559 0.60299 0.67278 0.6055 0.61716 0.5805 0.63024 0.5155 0.74286 0.509 0.73963 0.4315 0.89369
0.61083 0.65559 0.6035 0.67278 0.6055 0.61716 0.5805 0.63024 0.5155 0.74286 0.509 0.73963 0.4315 0.89369
0.61239 0.65559 0.6035 0.67278 0.6055 0.61716 0.5805 0.63024 0.5155 0.74286 0.509 0.73963 0.4315 0.89369
0.61316 0.65559 0.6035 0.67278 0.6055 0.61716 0.5805 0.63024 0.5155 0.74286 0.509 0.73963 0.4315 0.89369
0.6135 0.65559 0.6035 0.67278 0.6055 0.61716 0.5805 0.63024 0.5155 0.74286 0.509 0.73963 0.4315 0.89369
0.6135 0.65559 0.6035 0.67278 0.6055 0.61716 0.5805 0.63024 0.5155 0.74286 0.509 0.73963 0.4315 0.89369


==> pr_dif_detectors_brisk_akaze_orb_256.txt <==
0 0 0 0 0 0 0 0 0 0 0.14286 0 0 0 0 0 0 0
0 0 0.41502 0.076552 0.86458 0.085502 0 0.0024845 0.46016 0.06427 0.7647 0.10254 0.22619 0.010477 0.27399 0.05453 0.87241 0.079067
0.091837 0.010632 0.68596 0.27886 0.86814 0.17276 0.31746 0.026566 0.69098 0.30559 0.87086 0.18272 0.57616 0.095718 0.69355 0.19393 0.88453 0.15956
0.24667 0.056887 0.75546 0.3879 0.86831 0.19862 0.2831 0.096458 0.74701 0.43732 0.87575 0.19414 0.67991 0.23787 0.79333 0.29477 0.89097 0.1767
0.33563 0.16247 0.77214 0.39844 0.86829 0.20139 0.43858 0.20003 0.76357 0.43904 0.87643 0.19414 0.77218 0.33017 0.81228 0.31033 0.88999 0.18001
0.42318 0.26485 0.77214 0.39844 0.86857 0.20139 0.52102 0.31834 0.76357 0.43904 0.87643 0.19414 0.80075 0.34173 0.81286 0.31033 0.89 0.18001
0.53338 0.3615 0.77214 0.39844 0.86857 0.20139 0.60072 0.42595 0.76357 0.43904 0.87643 0.19414 0.80143 0.34173 0.81286 0.31033 0.89 0.18001
0.61371 0.44446 0.77214 0.39844 0.86857 0.20139 0.66645 0.47703 0.76357 0.43904 0.87643 0.19414 0.80143 0.34173 0.81286 0.31033 0.89 0.18001
0.68624 0.48405 0.77214 0.39844 0.86857 0.20139 0.71197 0.5041 0.76357 0.43904 0.87643 0.19414 0.80143 0.34173 0.81286 0.31033 0.89 0.18001
0.71921 0.48873 0.77214 0.39844 0.86857 0.20139 0.73029 0.50936 0.76357 0.43904 0.87643 0.19414 0.80143 0.34173 0.81286 0.31033 0.89 0.18001
0.72571 0.48992 0.77214 0.39844 0.86857 0.20139 0.73357 0.50936 0.76357 0.43904 0.87643 0.19414 0.80143 0.34173 0.81286 0.31033 0.89 0.18001
0.72571 0.48992 0.77214 0.39844 0.86857 0.20139 0.73357 0.50936 0.76357 0.43904 0.87643 0.19414 0.80143 0.34173 0.81286 0.31033 0.89 0.18001
0.72571 0.48992 0.77214 0.39844 0.86857 0.20139 0.73357 0.50936 0.76357 0.43904 0.87643 0.19414 0.80143 0.34173 0.81286 0.31033 0.89 0.18001
0.72571 0.48992 0.77214 0.39844 0.86857 0.20139 0.73357 0.50936 0.76357 0.43904 0.87643 0.19414 0.80143 0.34173 0.81286 0.31033 0.89 0.18001
0.72571 0.48992 0.77214 0.39844 0.86857 0.20139 0.73357 0.50936 0.76357 0.43904 0.87643 0.19414 0.80143 0.34173 0.81286 0.31033 0.89 0.18001


==> pr_dif_detectors_brisk_akaze_orb_256_dragonfly.txt <==
0 0 0 0 0 0 0 0 0 0 0 0.0013889 0 0
0 0 0 0 0 0 0 0.14913 0 0 0.0061728 0.095188 0 0.013051
0 0 0 0 0 0 0.017244 0.44623 0 0.019841 0.006006 0.26937 0 0.077469
0 0 0 0.0015015 0 0.0012771 0.087757 0.62203 0 0.10738 0.048443 0.39854 0 0.17432
0 0 0 0.0031599 0 0.010096 0.20639 0.69809 0.0044444 0.25383 0.29936 0.48624 0.0050895 0.24627
0 0.0033736 0 0.0046614 0 0.039397 0.32959 0.73445 0.011139 0.40599 0.39113 0.58703 0.010981 0.3273
0 0.0033736 0 0.0089716 0.01872 0.089603 0.42401 0.7474 0.061021 0.51541 0.46351 0.63586 0.025019 0.38319
0 0.0088296 0 0.023474 0.091865 0.15037 0.45957 0.76264 0.10851 0.59873 0.52027 0.65725 0.18114 0.43697
0 0.021296 0 0.037573 0.095867 0.21715 0.47312 0.76264 0.16093 0.64948 0.54116 0.66273 0.27141 0.49859
0 0.034806 0 0.055075 0.12567 0.29884 0.47781 0.76264 0.21276 0.6851 0.54746 0.66273 0.27856 0.56307
0 0.052109 0 0.074245 0.14162 0.38896 0.47889 0.76264 0.27651 0.71556 0.54778 0.66273 0.36972 0.595
0 0.07158 0 0.11584 0.16906 0.46921 0.47889 0.76264 0.34872 0.72797 0.54778 0.66273 0.41764 0.63649
0.015873 0.09181 0.0039683 0.14199 0.18953 0.55536 0.47889 0.76264 0.39574 0.74038 0.54778 0.66273 0.46909 0.65324
0.011111 0.12587 0.0034722 0.17731 0.25228 0.60175 0.47889 0.76264 0.43304 0.74847 0.54778 0.66273 0.50345 0.66149
0.0092593 0.15522 0.042989 0.22727 0.30223 0.62392 0.47889 0.76264 0.46045 0.75194 0.54778 0.66273 0.52157 0.67059
0.07037 0.17474 0.049295 0.27479 0.35526 0.656 0.47889 0.76264 0.47109 0.75319 0.54778 0.66273 0.53553 0.67198
0.075309 0.2272 0.077866 0.31347 0.39709 0.6742 0.47889 0.76264 0.47613 0.75319 0.54778 0.66273 0.53734 0.67372
0.083353 0.27337 0.099288 0.35884 0.44254 0.68279 0.47889 0.76264 0.4787 0.75319 0.54778 0.66273 0.54222 0.67372
0.11917 0.30308 0.15292 0.3889 0.46531 0.68778 0.47889 0.76264 0.48118 0.75319 0.54778 0.66273 0.54222 0.67372
0.14691 0.32768 0.16875 0.4216 0.48578 0.69147 0.47889 0.76264 0.48118 0.75319 0.54778 0.66273 0.54222 0.67372
0.1636 0.37631 0.20403 0.45486 0.49615 0.69268 0.47889 0.76264 0.48222 0.75319 0.54778 0.66273 0.54222 0.67372
0.17173 0.42043 0.22217 0.49524 0.50418 0.69268 0.47889 0.76264 0.48222 0.75319 0.54778 0.66273 0.54222 0.67372
0.20602 0.45815 0.2315 0.54299 0.50444 0.69268 0.47889 0.76264 0.48222 0.75319 0.54778 0.66273 0.54222 0.67372
0.22855 0.4897 0.24316 0.58547 0.50444 0.69268 0.47889 0.76264 0.48222 0.75319 0.54778 0.66273 0.54222 0.67372
0.24061 0.52818 0.28969 0.59749 0.50444 0.69268 0.47889 0.76264 0.48222 0.75319 0.54778 0.66273 0.54222 0.67372
0.26582 0.55729 0.32063 0.6183 0.50444 0.69268 0.47889 0.76264 0.48222 0.75319 0.54778 0.66273 0.54222 0.67372
0.29442 0.57486 0.34481 0.62607 0.50444 0.69268 0.47889 0.76264 0.48222 0.75319 0.54778 0.66273 0.54222 0.67372
0.32639 0.58644 0.36131 0.62938 0.50444 0.69268 0.47889 0.76264 0.48222 0.75319 0.54778 0.66273 0.54222 0.67372
0.35077 0.59599 0.37636 0.63987 0.50444 0.69268 0.47889 0.76264 0.48222 0.75319 0.54778 0.66273 0.54222 0.67372
0.37609 0.60936 0.40182 0.64888 0.50444 0.69268 0.47889 0.76264 0.48222 0.75319 0.54778 0.66273 0.54222 0.67372
0.40582 0.61964 0.43325 0.65769 0.50444 0.69268 0.47889 0.76264 0.48222 0.75319 0.54778 0.66273 0.54222 0.67372
0.43375 0.63136 0.44638 0.66768 0.50444 0.69268 0.47889 0.76264 0.48222 0.75319 0.54778 0.66273 0.54222 0.67372
0.45615 0.63795 0.46402 0.67391 0.50444 0.69268 0.47889 0.76264 0.48222 0.75319 0.54778 0.66273 0.54222 0.67372
0.47441 0.64306 0.47471 0.67879 0.50444 0.69268 0.47889 0.76264 0.48222 0.75319 0.54778 0.66273 0.54222 0.67372
0.49509 0.64799 0.48617 0.6801 0.50444 0.69268 0.47889 0.76264 0.48222 0.75319 0.54778 0.66273 0.54222 0.67372
0.5131 0.64949 0.49249 0.68481 0.50444 0.69268 0.47889 0.76264 0.48222 0.75319 0.54778 0.66273 0.54222 0.67372
0.52525 0.65077 0.49787 0.68481 0.50444 0.69268 0.47889 0.76264 0.48222 0.75319 0.54778 0.66273 0.54222 0.67372
0.53681 0.65366 0.5007 0.68481 0.50444 0.69268 0.47889 0.76264 0.48222 0.75319 0.54778 0.66273 0.54222 0.67372
0.54451 0.65366 0.50177 0.68481 0.50444 0.69268 0.47889 0.76264 0.48222 0.75319 0.54778 0.66273 0.54222 0.67372
0.54987 0.65494 0.50443 0.68481 0.50444 0.69268 0.47889 0.76264 0.48222 0.75319 0.54778 0.66273 0.54222 0.67372


==> pr_dif_detectors_brisk_akaze_orb_256_firewire.txt <==
0 0.012821 0 0.012821 0 0.012821 0 0.012821 0 0.011641 0 0.012985 0 0.013213
0 0.013449 0 0.015748 0 0.014549 0.0039148 0.20382 0.00032051 0.10696 0.0017989 0.27025 0.0023304 0.28723
0 0.02252 0 0.034646 0.0075758 0.039047 0.030049 0.50719 0.016711 0.39323 0.013987 0.61167 0.011916 0.61779
0.0008547 0.050441 0 0.080124 0.029819 0.10911 0.09839 0.64895 0.066767 0.58381 0.032646 0.75547 0.030337 0.75098
0.00055741 0.092672 0.014989 0.1416 0.081073 0.20204 0.19684 0.72595 0.17881 0.68375 0.08404 0.83716 0.089321 0.82375
0.0019231 0.14733 0.064137 0.21014 0.17293 0.29646 0.30535 0.75665 0.30199 0.73139 0.1655 0.88255 0.18944 0.86629
0.017861 0.20055 0.083337 0.27428 0.3329 0.38096 0.3616 0.76459 0.37138 0.74676 0.2341 0.89783 0.25869 0.8804
0.058991 0.25596 0.12415 0.33545 0.48316 0.44733 0.3748 0.7668 0.38915 0.74902 0.26715 0.90152 0.28343 0.88363
0.068314 0.30545 0.1805 0.3951 0.56795 0.47317 0.37662 0.767 0.39061 0.74902 0.27462 0.90188 0.28786 0.88389
0.11111 0.34953 0.21454 0.45027 0.59669 0.47914 0.37672 0.767 0.39067 0.74902 0.27513 0.90188 0.28805 0.88389
0.16709 0.39245 0.25141 0.49838 0.59908 0.47931 0.37672 0.767 0.39067 0.74902 0.27513 0.90188 0.28805 0.88389
0.2201 0.43571 0.29614 0.53803 0.59908 0.47931 0.37672 0.767 0.39067 0.74902 0.27513 0.90188 0.28805 0.88389
0.29192 0.47525 0.35213 0.57056 0.59908 0.47931 0.37672 0.767 0.39067 0.74902 0.27513 0.90188 0.28805 0.88389
0.3752 0.50841 0.40958 0.59511 0.59908 0.47931 0.37672 0.767 0.39067 0.74902 0.27513 0.90188 0.28805 0.88389
0.44409 0.53365 0.45507 0.61165 0.59908 0.47931 0.37672 0.767 0.39067 0.74902 0.27513 0.90188 0.28805 0.88389
0.49611 0.54878 0.48774 0.61938 0.59908 0.47931 0.37672 0.767 0.39067 0.74902 0.27513 0.90188 0.28805 0.88389
0.53146 0.55569 0.50606 0.62278 0.59908 0.47931 0.37672 0.767 0.39067 0.74902 0.27513 0.90188 0.28805 0.88389
0.54789 0.55834 0.51433 0.62348 0.59908 0.47931 0.37672 0.767 0.39067 0.74902 0.27513 0.90188 0.28805 0.88389
0.55404 0.56004 0.51655 0.62357 0.59908 0.47931 0.37672 0.767 0.39067 0.74902 0.27513 0.90188 0.28805 0.88389
0.55572 0.56024 0.51679 0.62357 0.59908 0.47931 0.37672 0.767 0.39067 0.74902 0.27513 0.90188 0.28805 0.88389
0.55623 0.56024 0.51682 0.62357 0.59908 0.47931 0.37672 0.767 0.39067 0.74902 0.27513 0.90188 0.28805 0.88389
0.55621 0.5603 0.51682 0.62357 0.59908 0.47931 0.37672 0.767 0.39067 0.74902 0.27513 0.90188 0.28805 0.88389
0.55621 0.5603 0.51682 0.62357 0.59908 0.47931 0.37672 0.767 0.39067 0.74902 0.27513 0.90188 0.28805 0.88389
0.55621 0.5603 0.51682 0.62357 0.59908 0.47931 0.37672 0.767 0.39067 0.74902 0.27513 0.90188 0.28805 0.88389
0.55621 0.5603 0.51682 0.62357 0.59908 0.47931 0.37672 0.767 0.39067 0.74902 0.27513 0.90188 0.28805 0.88389


==> pr_dif_detectors_brisk_akaze_orb_256_firewireFish.txt <==
0 0 0 0 0 0 0 0.0047619 0 0 0 0.0071429 0 0
0 0 0 0 0 0 0.014286 0.34675 0.033333 0.061005 0.030622 0.53159 0.027273 0.21322
0.05 0.0027027 0 0.014634 0.16667 0.034861 0.14251 0.56096 0.013333 0.29945 0.13392 0.72349 0.0175 0.61226
0.027273 0.029479 0.0066667 0.055091 0.225 0.1681 0.4457 0.67804 0.018182 0.51155 0.30743 0.77025 0.019807 0.72917
0.030769 0.045943 0.005 0.1071 0.28167 0.33043 0.5284 0.7123 0.077919 0.61274 0.46001 0.79075 0.096107 0.7839
0.045 0.14218 0.0038462 0.17452 0.40214 0.45874 0.54135 0.71563 0.24401 0.66925 0.49559 0.79075 0.22576 0.8703
0.059848 0.19767 0.064892 0.25492 0.45019 0.52803 0.544 0.71563 0.41908 0.69611 0.496 0.79075 0.33174 0.90802
0.096111 0.25599 0.056998 0.35703 0.47472 0.61468 0.544 0.71563 0.50242 0.71391 0.496 0.79075 0.39517 0.91939
0.12226 0.34796 0.053652 0.43644 0.52001 0.64424 0.544 0.71563 0.52292 0.71981 0.496 0.79075 0.43473 0.91939
0.15362 0.40184 0.087206 0.57162 0.56758 0.65853 0.544 0.71563 0.53155 0.72244 0.496 0.79075 0.44078 0.91939
0.15456 0.47966 0.15734 0.61667 0.58257 0.65853 0.544 0.71563 0.532 0.72244 0.496 0.79075 0.442 0.91939
0.21705 0.54941 0.22372 0.657 0.584 0.65853 0.544 0.71563 0.532 0.72244 0.496 0.79075 0.442 0.91939
0.25433 0.598 0.3199 0.6909 0.584 0.65853 0.544 0.71563 0.532 0.72244 0.496 0.79075 0.442 0.91939
0.3074 0.6268 0.37557 0.70748 0.584 0.65853 0.544 0.71563 0.532 0.72244 0.496 0.79075 0.442 0.91939
0.34512 0.64968 0.46051 0.72295 0.584 0.65853 0.544 0.71563 0.532 0.72244 0.496 0.79075 0.442 0.91939
0.42244 0.67662 0.50755 0.72618 0.584 0.65853 0.544 0.71563 0.532 0.72244 0.496 0.79075 0.442 0.91939
0.49418 0.68465 0.53993 0.74121 0.584 0.65853 0.544 0.71563 0.532 0.72244 0.496 0.79075 0.442 0.91939
0.56944 0.69356 0.56715 0.7504 0.584 0.65853 0.544 0.71563 0.532 0.72244 0.496 0.79075 0.442 0.91939
0.59735 0.6996 0.58015 0.7504 0.584 0.65853 0.544 0.71563 0.532 0.72244 0.496 0.79075 0.442 0.91939
0.60961 0.6996 0.58453 0.7504 0.584 0.65853 0.544 0.71563 0.532 0.72244 0.496 0.79075 0.442 0.91939


==> pr_dragonfly.txt <==
0 0 0 0 0 0 0 0.0021075 0 0.0013667 0 0.00025562 0 0.00025562
0 0 0 0 0 0.00018498 0 0.018506 0.11944 0.015055 0 0.005926 0 0.0034879
0 0.0015517 0.055556 0.0011667 0 0.0026372 0.15446 0.063808 0.17209 0.055283 0.0031447 0.031798 0 0.020923
0.0098039 0.0082936 0.010417 0.0081496 0.0047619 0.012291 0.33873 0.12342 0.36613 0.10643 0.058159 0.084927 0.040802 0.067661
0.0082528 0.021821 0.0081952 0.021755 0.0071873 0.024834 0.46073 0.18748 0.4778 0.16539 0.16477 0.15722 0.15463 0.13179
0.029747 0.045329 0.049992 0.048652 0.057792 0.058397 0.53667 0.2518 0.54057 0.22361 0.29947 0.22936 0.29014 0.20222
0.11755 0.085351 0.10112 0.088906 0.10593 0.10286 0.57872 0.30221 0.57944 0.27392 0.43875 0.30092 0.42622 0.27281
0.13774 0.13794 0.14044 0.13894 0.17333 0.14979 0.60438 0.34452 0.60083 0.31982 0.53079 0.36722 0.52418 0.33737
0.23667 0.18764 0.22425 0.19588 0.27475 0.20071 0.62335 0.38094 0.61909 0.35647 0.59541 0.40583 0.59154 0.38319
0.3441 0.2476 0.33582 0.25139 0.37642 0.25022 0.64314 0.40226 0.62977 0.38498 0.62953 0.43206 0.62386 0.41228
0.43056 0.29822 0.43482 0.3058 0.46732 0.30179 0.6557 0.41762 0.64176 0.40398 0.64901 0.44253 0.64361 0.42911
0.50653 0.33974 0.50483 0.35337 0.53381 0.34125 0.66601 0.42445 0.65218 0.41868 0.65702 0.44621 0.65578 0.43679
0.56614 0.37637 0.56795 0.38441 0.5805 0.37882 0.67249 0.42766 0.65991 0.42655 0.65995 0.44621 0.66314 0.43916
0.61225 0.39987 0.6115 0.41033 0.62084 0.40167 0.67469 0.42785 0.66651 0.43102 0.66039 0.44621 0.66567 0.4399


==> pr_firewire10.txt <==
0 0 0 0 0 0 0 0.0066543 0 0.0036477 0 0.0016044 0 0.00020153
0 0.0081772 0 0.0090735 0 0.0093839 0.026474 0.12827 0.01845 0.094017 0.0022222 0.10438 0.0037037 0.068028
0 0.080281 0 0.077768 0 0.080689 0.20445 0.2917 0.19931 0.23313 0.057009 0.26548 0.034443 0.22013
0.02981 0.19252 0.034201 0.19517 0.057681 0.19273 0.38838 0.41327 0.39596 0.36346 0.24096 0.40384 0.22459 0.36053
0.13994 0.29876 0.1186 0.30673 0.15019 0.30596 0.49486 0.47831 0.48869 0.4385 0.45548 0.49112 0.44043 0.4618
0.27629 0.40365 0.276 0.40727 0.2798 0.41282 0.55062 0.50649 0.53219 0.48461 0.54999 0.51934 0.537 0.50425
0.44636 0.47656 0.44824 0.48114 0.44493 0.48563 0.57643 0.51308 0.55567 0.50482 0.57167 0.52321 0.56886 0.51404
0.54492 0.5111 0.54245 0.51395 0.53967 0.51753 0.58173 0.51348 0.57531 0.50969 0.5735 0.52341 0.57918 0.51577
0.57548 0.51675 0.57208 0.52069 0.56887 0.52468 0.58183 0.51348 0.58264 0.51171 0.5735 0.52341 0.58017 0.51577
0.57767 0.51694 0.57417 0.52093 0.57117 0.52508 0.58183 0.51348 0.583 0.51195 0.5735 0.52341 0.58017 0.51577


==> pr_fish_sequence.txt <==
0 0 0 0 0 0 0 0 0 0 0 0.0038227
0 0 0 0 0 0 0 0 0 0.0091778 0.014446 0.23881
0 0 0 0 0 0.0018727 0 0.00074214 0.0060606 0.055886 0.057054 0.54837
0 0.00041322 0 0 0.0125 0.0097485 0 0.0053476 0.026436 0.16543 0.11301 0.70738
0 0.00082645 0 0.0004065 0.0047619 0.02779 0.042424 0.019442 0.030123 0.32834 0.17273 0.77216
0.15 0.002046 0 0.0031773 0.036429 0.061956 0.017796 0.07085 0.045309 0.48568 0.22383 0.80304
0.15833 0.007822 0.13333 0.0067865 0.035909 0.10986 0.028734 0.14724 0.059964 0.60707 0.257 0.81352
0.32417 0.013988 0.12727 0.017093 0.038764 0.17805 0.03997 0.24155 0.081296 0.68403 0.27462 0.81712
0.16071 0.025884 0.15357 0.032339 0.041146 0.25944 0.060397 0.34317 0.1069 0.73722 0.28586 0.81871
0.12066 0.041577 0.11333 0.052965 0.042336 0.34253 0.06279 0.44955 0.1287 0.77084 0.28847 0.81913
0.093728 0.061295 0.09297 0.073979 0.049141 0.42446 0.07916 0.54283 0.16298 0.79062 0.28908 0.81951
0.088928 0.082675 0.10328 0.11002 0.063077 0.49304 0.1131 0.60499 0.19755 0.79841 0.28933 0.81951
0.093114 0.11278 0.098022 0.13876 0.083803 0.55276 0.15186 0.65463 0.22698 0.80615 0.28933 0.81951
0.088918 0.14708 0.094505 0.17909 0.11036 0.60074 0.17975 0.6963 0.25122 0.81118 0.28933 0.81951
0.078093 0.17796 0.088342 0.22136 0.14354 0.63698 0.21465 0.72189 0.26804 0.81511 0.28933 0.81951
0.083506 0.21351 0.085986 0.26177 0.17989 0.6676 0.23747 0.741 0.27819 0.81591 0.28933 0.81951
0.084116 0.248 0.085122 0.30874 0.21437 0.69346 0.26083 0.75135 0.28565 0.81591 0.28933 0.81951
0.090335 0.28045 0.092206 0.35224 0.25077 0.71445 0.27422 0.76302 0.28981 0.81628 0.28933 0.81951
0.10732 0.31515 0.090017 0.39532 0.2832 0.72307 0.29227 0.7699 0.29088 0.81664 0.28933 0.81951
0.11738 0.35139 0.099397 0.43574 0.30725 0.72956 0.30722 0.7718 0.29133 0.81664 0.28933 0.81951
0.12638 0.39037 0.10505 0.47772 0.32788 0.73485 0.31634 0.77297 0.29133 0.81664 0.28933 0.81951
0.13369 0.42992 0.11943 0.51585 0.33872 0.7367 0.32298 0.77372 0.29133 0.81664 0.28933 0.81951
0.14035 0.46702 0.13362 0.54783 0.34483 0.73745 0.32633 0.77372 0.29133 0.81664 0.28933 0.81951
0.15103 0.49735 0.14823 0.57997 0.34687 0.73822 0.32798 0.77372 0.29133 0.81664 0.28933 0.81951
0.16645 0.52162 0.16263 0.60532 0.34727 0.73822 0.32845 0.77372 0.29133 0.81664 0.28933 0.81951
0.17546 0.54799 0.17592 0.63603 0.34767 0.73822 0.32867 0.77372 0.29133 0.81664 0.28933 0.81951
0.19341 0.57293 0.1966 0.65032 0.34767 0.73822 0.32867 0.77372 0.29133 0.81664 0.28933 0.81951
0.20701 0.59144 0.21995 0.66625 0.34767 0.73822 0.32867 0.77372 0.29133 0.81664 0.28933 0.81951
0.22341 0.60863 0.24381 0.67777 0.34767 0.73822 0.32867 0.77372 0.29133 0.81664 0.28933 0.81951
0.24683 0.62352 0.25978 0.69211 0.34767 0.73822 0.32867 0.77372 0.29133 0.81664 0.28933 0.81951
0.26451 0.63655 0.28577 0.7027 0.34767 0.73822 0.32867 0.77372 0.29133 0.81664 0.28933 0.81951
0.28683 0.64896 0.30768 0.71042 0.34767 0.73822 0.32867 0.77372 0.29133 0.81664 0.28933 0.81951
0.30561 0.6565 0.32875 0.71515 0.34767 0.73822 0.32867 0.77372 0.29133 0.81664 0.28933 0.81951
0.32191 0.66603 0.34677 0.72247 0.34767 0.73822 0.32867 0.77372 0.29133 0.81664 0.28933 0.81951
0.3388 0.67348 0.3644 0.72509 0.34767 0.73822 0.32867 0.77372 0.29133 0.81664 0.28933 0.81951
0.36099 0.67849 0.37671 0.72769 0.34767 0.73822 0.32867 0.77372 0.29133 0.81664 0.28933 0.81951
0.3794 0.68345 0.39083 0.72952 0.34767 0.73822 0.32867 0.77372 0.29133 0.81664 0.28933 0.81951
0.39129 0.68843 0.40274 0.73043 0.34767 0.73822 0.32867 0.77372 0.29133 0.81664 0.28933 0.81951


==> pr_fish_sequence_worot.txt <==
0 0 0 0 0 0 0 0 0 0.0009434 0 0.019535
0 0.00048544 0 0 0 0 0 0.0018854 0.031385 0.30704 0.016936 0.28822
0.1 0.0028941 0 0.003318 0.033333 0.0045009 0 0.0098657 0.061866 0.70441 0.03927 0.51333
0.070385 0.022757 0.13676 0.024904 0.0052632 0.027022 0 0.045417 0.10767 0.83177 0.078249 0.71906
0.062077 0.070095 0.083571 0.072083 0.047049 0.070204 0 0.096627 0.16262 0.87575 0.10518 0.79132
0.079881 0.14535 0.082254 0.15592 0.036203 0.14161 0.026649 0.22538 0.20285 0.88798 0.15514 0.84483
0.062075 0.24256 0.078146 0.26379 0.041792 0.23764 0.047845 0.39522 0.22996 0.89035 0.2039 0.86448
0.087403 0.32677 0.08942 0.38113 0.042651 0.33902 0.059219 0.50537 0.2351 0.89081 0.22244 0.87052
0.11958 0.4275 0.10381 0.47878 0.04747 0.45753 0.10399 0.64565 0.23729 0.89081 0.23948 0.87388
0.14316 0.51874 0.13515 0.55748 0.066973 0.5412 0.1282 0.71446 0.2376 0.89081 0.24653 0.87388
0.17282 0.57911 0.16551 0.62713 0.09925 0.60396 0.16243 0.7876 0.2376 0.89081 0.24971 0.87438
0.21534 0.62829 0.21619 0.66967 0.14114 0.65136 0.20242 0.82528 0.2376 0.89081 0.2516 0.87438
0.26338 0.6592 0.26626 0.70321 0.18201 0.68844 0.21892 0.84017 0.2376 0.89081 0.2516 0.87438
0.31991 0.68437 0.32086 0.72296 0.23854 0.72854 0.2422 0.84699 0.2376 0.89081 0.2516 0.87438
0.36653 0.69385 0.36242 0.73252 0.27708 0.74055 0.25316 0.8498 0.2376 0.89081 0.2516 0.87438
0.4012 0.70215 0.39672 0.73634 0.31247 0.74841 0.2638 0.85114 0.2376 0.89081 0.2516 0.87438
0.42339 0.70374 0.41211 0.73783 0.32966 0.75348 0.26621 0.85114 0.2376 0.89081 0.2516 0.87438
0.42992 0.70426 0.42113 0.73783 0.33853 0.75536 0.26965 0.85114 0.2376 0.89081 0.2516 0.87438
0.43177 0.70426 0.42422 0.73783 0.34135 0.75587 0.27058 0.85114 0.2376 0.89081 0.2516 0.87438
0.432 0.70426 0.4244 0.73783 0.34218 0.75587 0.2712 0.85114 0.2376 0.89081 0.2516 0.87438
0.432 0.70426 0.4244 0.73783 0.3424 0.75587 0.2712 0.85114 0.2376 0.89081 0.2516 0.87438
0.432 0.70426 0.4244 0.73783 0.3424 0.75587 0.2712 0.85114 0.2376 0.89081 0.2516 0.87438
0.432 0.70426 0.4244 0.73783 0.3424 0.75587 0.2712 0.85114 0.2376 0.89081 0.2516 0.87438
0.432 0.70426 0.4244 0.73783 0.3424 0.75587 0.2712 0.85114 0.2376 0.89081 0.2516 0.87438
0.432 0.70426 0.4244 0.73783 0.3424 0.75587 0.2712 0.85114 0.2376 0.89081 0.2516 0.87438
0.432 0.70426 0.4244 0.73783 0.3424 0.75587 0.2712 0.85114 0.2376 0.89081 0.2516 0.87438
0.432 0.70426 0.4244 0.73783 0.3424 0.75587 0.2712 0.85114 0.2376 0.89081 0.2516 0.87438
0.432 0.70426 0.4244 0.73783 0.3424 0.75587 0.2712 0.85114 0.2376 0.89081 0.2516 0.87438
0.432 0.70426 0.4244 0.73783 0.3424 0.75587 0.2712 0.85114 0.2376 0.89081 0.2516 0.87438
0.432 0.70426 0.4244 0.73783 0.3424 0.75587 0.2712 0.85114 0.2376 0.89081 0.2516 0.87438
0.432 0.70426 0.4244 0.73783 0.3424 0.75587 0.2712 0.85114 0.2376 0.89081 0.2516 0.87438
0.432 0.70426 0.4244 0.73783 0.3424 0.75587 0.2712 0.85114 0.2376 0.89081 0.2516 0.87438
0.432 0.70426 0.4244 0.73783 0.3424 0.75587 0.2712 0.85114 0.2376 0.89081 0.2516 0.87438
0.432 0.70426 0.4244 0.73783 0.3424 0.75587 0.2712 0.85114 0.2376 0.89081 0.2516 0.87438
0.432 0.70426 0.4244 0.73783 0.3424 0.75587 0.2712 0.85114 0.2376 0.89081 0.2516 0.87438
0.432 0.70426 0.4244 0.73783 0.3424 0.75587 0.2712 0.85114 0.2376 0.89081 0.2516 0.87438
0.432 0.70426 0.4244 0.73783 0.3424 0.75587 0.2712 0.85114 0.2376 0.89081 0.2516 0.87438
0.432 0.70426 0.4244 0.73783 0.3424 0.75587 0.2712 0.85114 0.2376 0.89081 0.2516 0.87438
0.432 0.70426 0.4244 0.73783 0.3424 0.75587 0.2712 0.85114 0.2376 0.89081 0.2516 0.87438
0.432 0.70426 0.4244 0.73783 0.3424 0.75587 0.2712 0.85114 0.2376 0.89081 0.2516 0.87438
0.432 0.70426 0.4244 0.73783 0.3424 0.75587 0.2712 0.85114 0.2376 0.89081 0.2516 0.87438
0.432 0.70426 0.4244 0.73783 0.3424 0.75587 0.2712 0.85114 0.2376 0.89081 0.2516 0.87438
0.432 0.70426 0.4244 0.73783 0.3424 0.75587 0.2712 0.85114 0.2376 0.89081 0.2516 0.87438
0.432 0.70426 0.4244 0.73783 0.3424 0.75587 0.2712 0.85114 0.2376 0.89081 0.2516 0.87438
0.432 0.70426 0.4244 0.73783 0.3424 0.75587 0.2712 0.85114 0.2376 0.89081 0.2516 0.87438
0.432 0.70426 0.4244 0.73783 0.3424 0.75587 0.2712 0.85114 0.2376 0.89081 0.2516 0.87438
0.432 0.70426 0.4244 0.73783 0.3424 0.75587 0.2712 0.85114 0.2376 0.89081 0.2516 0.87438
0.432 0.70426 0.4244 0.73783 0.3424 0.75587 0.2712 0.85114 0.2376 0.89081 0.2516 0.87438
0.432 0.70426 0.4244 0.73783 0.3424 0.75587 0.2712 0.85114 0.2376 0.89081 0.2516 0.87438
0.432 0.70426 0.4244 0.73783 0.3424 0.75587 0.2712 0.85114 0.2376 0.89081 0.2516 0.87438


==> pr_fish_sequence_wrot.txt <==
0 0 0 0 0 0 0 0 0 0 0 0.0079971
0 0.00048544 0 0 0 0 0 0.00046296 0.015839 0.099331 0.0035334 0.16514
0.1 0.0028941 0 0.003318 0.033333 0.0045009 0 0.0023463 0.058937 0.50058 0.035996 0.32207
0.070385 0.022757 0.13676 0.024904 0.0052632 0.027022 0 0.012089 0.10915 0.70776 0.06208 0.51253
0.062077 0.070095 0.083571 0.072083 0.047049 0.070204 0.0083333 0.031013 0.19371 0.77688 0.093305 0.60227
0.079881 0.14535 0.082254 0.15592 0.036203 0.14161 0.011331 0.10163 0.26691 0.79865 0.16344 0.68784
0.062075 0.24256 0.078146 0.26379 0.041792 0.23764 0.035762 0.20241 0.30079 0.80334 0.2284 0.73859
0.087403 0.32677 0.08942 0.38113 0.042651 0.33902 0.049879 0.28145 0.30934 0.80378 0.26423 0.75764
0.11958 0.4275 0.10381 0.47878 0.04747 0.45753 0.076581 0.40466 0.3112 0.80378 0.3085 0.77
0.14316 0.51874 0.13515 0.55748 0.066973 0.5412 0.094174 0.47757 0.3112 0.80378 0.32684 0.77184
0.17282 0.57911 0.16551 0.62713 0.09925 0.60396 0.13347 0.56269 0.3112 0.80378 0.33646 0.7723
0.21534 0.62829 0.21619 0.66967 0.14114 0.65136 0.189 0.62954 0.3112 0.80378 0.33731 0.7723
0.26338 0.6592 0.26626 0.70321 0.18201 0.68844 0.22614 0.6602 0.3112 0.80378 0.3376 0.7723
0.31991 0.68437 0.32086 0.72296 0.23854 0.72854 0.27677 0.69938 0.3112 0.80378 0.3376 0.7723
0.36653 0.69385 0.36242 0.73252 0.27708 0.74055 0.30378 0.7154 0.3112 0.80378 0.3376 0.7723
0.4012 0.70215 0.39672 0.73634 0.31247 0.74841 0.33916 0.72865 0.3112 0.80378 0.3376 0.7723
0.42339 0.70374 0.41211 0.73783 0.32966 0.75348 0.35528 0.73002 0.3112 0.80378 0.3376 0.7723
0.42992 0.70426 0.42113 0.73783 0.33853 0.75536 0.36527 0.73279 0.3112 0.80378 0.3376 0.7723
0.43177 0.70426 0.42422 0.73783 0.34135 0.75587 0.37009 0.73417 0.3112 0.80378 0.3376 0.7723
0.432 0.70426 0.4244 0.73783 0.34218 0.75587 0.3708 0.73417 0.3112 0.80378 0.3376 0.7723
0.432 0.70426 0.4244 0.73783 0.3424 0.75587 0.3708 0.73417 0.3112 0.80378 0.3376 0.7723
0.432 0.70426 0.4244 0.73783 0.3424 0.75587 0.3708 0.73417 0.3112 0.80378 0.3376 0.7723
0.432 0.70426 0.4244 0.73783 0.3424 0.75587 0.3708 0.73417 0.3112 0.80378 0.3376 0.7723
0.432 0.70426 0.4244 0.73783 0.3424 0.75587 0.3708 0.73417 0.3112 0.80378 0.3376 0.7723
0.432 0.70426 0.4244 0.73783 0.3424 0.75587 0.3708 0.73417 0.3112 0.80378 0.3376 0.7723
0.432 0.70426 0.4244 0.73783 0.3424 0.75587 0.3708 0.73417 0.3112 0.80378 0.3376 0.7723
0.432 0.70426 0.4244 0.73783 0.3424 0.75587 0.3708 0.73417 0.3112 0.80378 0.3376 0.7723
0.432 0.70426 0.4244 0.73783 0.3424 0.75587 0.3708 0.73417 0.3112 0.80378 0.3376 0.7723
0.432 0.70426 0.4244 0.73783 0.3424 0.75587 0.3708 0.73417 0.3112 0.80378 0.3376 0.7723
0.432 0.70426 0.4244 0.73783 0.3424 0.75587 0.3708 0.73417 0.3112 0.80378 0.3376 0.7723
0.432 0.70426 0.4244 0.73783 0.3424 0.75587 0.3708 0.73417 0.3112 0.80378 0.3376 0.7723
0.432 0.70426 0.4244 0.73783 0.3424 0.75587 0.3708 0.73417 0.3112 0.80378 0.3376 0.7723
0.432 0.70426 0.4244 0.73783 0.3424 0.75587 0.3708 0.73417 0.3112 0.80378 0.3376 0.7723
0.432 0.70426 0.4244 0.73783 0.3424 0.75587 0.3708 0.73417 0.3112 0.80378 0.3376 0.7723
0.432 0.70426 0.4244 0.73783 0.3424 0.75587 0.3708 0.73417 0.3112 0.80378 0.3376 0.7723
0.432 0.70426 0.4244 0.73783 0.3424 0.75587 0.3708 0.73417 0.3112 0.80378 0.3376 0.7723
0.432 0.70426 0.4244 0.73783 0.3424 0.75587 0.3708 0.73417 0.3112 0.80378 0.3376 0.7723
0.432 0.70426 0.4244 0.73783 0.3424 0.75587 0.3708 0.73417 0.3112 0.80378 0.3376 0.7723
0.432 0.70426 0.4244 0.73783 0.3424 0.75587 0.3708 0.73417 0.3112 0.80378 0.3376 0.7723
0.432 0.70426 0.4244 0.73783 0.3424 0.75587 0.3708 0.73417 0.3112 0.80378 0.3376 0.7723
0.432 0.70426 0.4244 0.73783 0.3424 0.75587 0.3708 0.73417 0.3112 0.80378 0.3376 0.7723
0.432 0.70426 0.4244 0.73783 0.3424 0.75587 0.3708 0.73417 0.3112 0.80378 0.3376 0.7723
0.432 0.70426 0.4244 0.73783 0.3424 0.75587 0.3708 0.73417 0.3112 0.80378 0.3376 0.7723
0.432 0.70426 0.4244 0.73783 0.3424 0.75587 0.3708 0.73417 0.3112 0.80378 0.3376 0.7723
0.432 0.70426 0.4244 0.73783 0.3424 0.75587 0.3708 0.73417 0.3112 0.80378 0.3376 0.7723
0.432 0.70426 0.4244 0.73783 0.3424 0.75587 0.3708 0.73417 0.3112 0.80378 0.3376 0.7723
0.432 0.70426 0.4244 0.73783 0.3424 0.75587 0.3708 0.73417 0.3112 0.80378 0.3376 0.7723
0.432 0.70426 0.4244 0.73783 0.3424 0.75587 0.3708 0.73417 0.3112 0.80378 0.3376 0.7723
0.432 0.70426 0.4244 0.73783 0.3424 0.75587 0.3708 0.73417 0.3112 0.80378 0.3376 0.7723
0.432 0.70426 0.4244 0.73783 0.3424 0.75587 0.3708 0.73417 0.3112 0.80378 0.3376 0.7723


==> pr_fisheye4_orb_bold_512.txt <==
0 0 0 0 0 0 0 0.00060386 0.22612 0.098328
0 0.0035288 0.2881 0.0063675 0.33556 0.027118 0.15211 0.092305 0.21606 0.59788
0.13235 0.031382 0.26753 0.051911 0.22458 0.1467 0.17175 0.42541 0.26338 0.78683
0.1358 0.09981 0.22505 0.15788 0.24504 0.35239 0.20179 0.70555 0.30896 0.83034
0.15367 0.24444 0.22737 0.32006 0.27853 0.52616 0.23913 0.81481 0.34235 0.84062
0.16051 0.45395 0.23626 0.47244 0.34228 0.62835 0.27134 0.85609 0.35635 0.84275
0.1874 0.63954 0.23943 0.61456 0.40624 0.6774 0.29677 0.87209 0.36192 0.84275
0.22712 0.75343 0.24172 0.72995 0.44967 0.69366 0.31739 0.87654 0.363 0.84275
0.24972 0.81438 0.26116 0.78786 0.46982 0.69874 0.32795 0.87718 0.363 0.84275
0.27593 0.84938 0.28231 0.82011 0.47 0.69874 0.33606 0.87718 0.363 0.84275
0.29719 0.86013 0.30094 0.8423 0.47 0.69874 0.33814 0.87718 0.363 0.84275
0.31459 0.87014 0.31668 0.85075 0.47 0.69874 0.33876 0.87718 0.363 0.84275
0.3271 0.87014 0.32889 0.85666 0.47 0.69874 0.3395 0.87718 0.363 0.84275
0.33487 0.87078 0.33871 0.85879 0.47 0.69874 0.3395 0.87718 0.363 0.84275
0.34001 0.87078 0.34436 0.85879 0.47 0.69874 0.3395 0.87718 0.363 0.84275
0.34275 0.87078 0.34789 0.85879 0.47 0.69874 0.3395 0.87718 0.363 0.84275
0.34275 0.87078 0.35127 0.85879 0.47 0.69874 0.3395 0.87718 0.363 0.84275
0.3435 0.87078 0.3515 0.85879 0.47 0.69874 0.3395 0.87718 0.363 0.84275
0.3435 0.87078 0.3515 0.85879 0.47 0.69874 0.3395 0.87718 0.363 0.84275
0.3435 0.87078 0.3515 0.85879 0.47 0.69874 0.3395 0.87718 0.363 0.84275
0.3435 0.87078 0.3515 0.85879 0.47 0.69874 0.3395 0.87718 0.363 0.84275
0.3435 0.87078 0.3515 0.85879 0.47 0.69874 0.3395 0.87718 0.363 0.84275
0.3435 0.87078 0.3515 0.85879 0.47 0.69874 0.3395 0.87718 0.363 0.84275
0.3435 0.87078 0.3515 0.85879 0.47 0.69874 0.3395 0.87718 0.363 0.84275
0.3435 0.87078 0.3515 0.85879 0.47 0.69874 0.3395 0.87718 0.363 0.84275


==> pr_fisheye4_orb_bold_512_rotation.txt <==
0 0 0 0 0 0 0 0 0.23611 0.018663
0 0.00060386 0.2881 0.0063675 0.33556 0.027118 0.17798 0.040602 0.23115 0.42623
0.095455 0.012682 0.26753 0.051911 0.22458 0.1467 0.15838 0.21497 0.28753 0.74598
0.16218 0.03501 0.22505 0.15788 0.24504 0.35239 0.19645 0.45585 0.34131 0.81933
0.15626 0.10544 0.22737 0.32006 0.27853 0.52616 0.24902 0.62185 0.36339 0.83007
0.16534 0.21612 0.23626 0.47244 0.34228 0.62835 0.30194 0.70178 0.37016 0.83092
0.19007 0.34452 0.23943 0.61456 0.40624 0.6774 0.3434 0.74762 0.37196 0.83092
0.23977 0.47888 0.24172 0.72995 0.44967 0.69366 0.38066 0.75823 0.3725 0.83092
0.27519 0.58296 0.26116 0.78786 0.46982 0.69874 0.40269 0.76464 0.3725 0.83092
0.30116 0.66812 0.28231 0.82011 0.47 0.69874 0.41324 0.76526 0.3725 0.83092
0.33553 0.71003 0.30094 0.8423 0.47 0.69874 0.41738 0.76587 0.3725 0.83092
0.37033 0.73233 0.31668 0.85075 0.47 0.69874 0.41928 0.76587 0.3725 0.83092
0.39534 0.74485 0.32889 0.85666 0.47 0.69874 0.4205 0.76587 0.3725 0.83092
0.41734 0.74924 0.33871 0.85879 0.47 0.69874 0.4205 0.76587 0.3725 0.83092
0.42542 0.75109 0.34436 0.85879 0.47 0.69874 0.4205 0.76587 0.3725 0.83092
0.42808 0.75194 0.34789 0.85879 0.47 0.69874 0.4205 0.76587 0.3725 0.83092
0.43077 0.75194 0.35127 0.85879 0.47 0.69874 0.4205 0.76587 0.3725 0.83092
0.4325 0.75194 0.3515 0.85879 0.47 0.69874 0.4205 0.76587 0.3725 0.83092
0.4325 0.75194 0.3515 0.85879 0.47 0.69874 0.4205 0.76587 0.3725 0.83092
0.4325 0.75194 0.3515 0.85879 0.47 0.69874 0.4205 0.76587 0.3725 0.83092
0.4325 0.75194 0.3515 0.85879 0.47 0.69874 0.4205 0.76587 0.3725 0.83092
0.4325 0.75194 0.3515 0.85879 0.47 0.69874 0.4205 0.76587 0.3725 0.83092
0.4325 0.75194 0.3515 0.85879 0.47 0.69874 0.4205 0.76587 0.3725 0.83092
0.4325 0.75194 0.3515 0.85879 0.47 0.69874 0.4205 0.76587 0.3725 0.83092
0.4325 0.75194 0.3515 0.85879 0.47 0.69874 0.4205 0.76587 0.3725 0.83092


==> pr_fisheye_offline_diff_detector.txt <==
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0.0005848 0 0 0 0 0 0 0 0 0 0 0 0.0011735
0 0.0023172 0 0.0023032 0 0 0 0 0 0 0 0.0082719 0 0.0005814 0 0.0077672
0 0.016046 0 0.028201 0 0.0011802 0 0.0047152 0 0.0064807 0.041667 0.026052 0 0.0063805 0.025 0.036512
0.02381 0.046079 0.0087114 0.079793 0 0.010011 0 0.018955 0.011111 0.029505 0.019692 0.091082 0 0.027543 0.042409 0.098898
0.037548 0.10443 0.025469 0.16939 0 0.026447 0.0090909 0.054486 0.005 0.069804 0.020341 0.16272 0 0.068203 0.050201 0.20057
0.037449 0.16674 0.035187 0.27017 0.016667 0.057559 0.013095 0.11411 0.020946 0.14402 0.037054 0.2698 0.0043478 0.15904 0.073824 0.30933
0.048342 0.26679 0.048229 0.37773 0.016452 0.11489 0.017678 0.20341 0.022264 0.24866 0.047386 0.3821 0.018624 0.25146 0.094581 0.40932
0.066994 0.35453 0.086104 0.4643 0.020952 0.17803 0.021079 0.30773 0.038457 0.34075 0.058278 0.48339 0.039144 0.36488 0.12789 0.48758
0.082967 0.44751 0.11052 0.53901 0.023867 0.2657 0.041056 0.40382 0.048033 0.4446 0.091867 0.55135 0.057305 0.44875 0.14217 0.56102
0.10825 0.51818 0.14416 0.58842 0.036559 0.34988 0.062648 0.49299 0.073627 0.53618 0.12454 0.61067 0.070853 0.5374 0.17202 0.61652
0.1236 0.59361 0.16581 0.64458 0.046103 0.44501 0.075418 0.57013 0.090526 0.60561 0.13917 0.66246 0.096132 0.61171 0.19729 0.65945
0.14976 0.64181 0.19397 0.6853 0.061487 0.52789 0.10098 0.63095 0.12579 0.64633 0.17197 0.69629 0.1224 0.66094 0.2283 0.68672
0.18023 0.67854 0.22337 0.71248 0.074631 0.59122 0.12807 0.67933 0.15349 0.68388 0.20434 0.72941 0.15245 0.69316 0.26236 0.70707
0.21032 0.71105 0.24551 0.73676 0.09787 0.64978 0.1613 0.70798 0.17964 0.71705 0.23201 0.74654 0.18231 0.7259 0.28265 0.72941
0.23412 0.73026 0.26676 0.75074 0.13081 0.68866 0.19033 0.73772 0.2051 0.7424 0.25803 0.75261 0.21162 0.75106 0.2963 0.74063
0.26097 0.74711 0.28657 0.75707 0.16998 0.71457 0.22458 0.75458 0.23529 0.76285 0.27715 0.76838 0.23895 0.76964 0.31755 0.74584
0.28477 0.7622 0.30715 0.76175 0.20014 0.73866 0.25126 0.77107 0.26038 0.7722 0.29594 0.77537 0.26327 0.78067 0.32934 0.7476
0.30668 0.76581 0.32117 0.76583 0.23506 0.7552 0.27155 0.78223 0.27873 0.78177 0.31381 0.77721 0.28612 0.78601 0.33966 0.75116
0.3209 0.76805 0.3358 0.76646 0.26526 0.76563 0.28926 0.79027 0.2988 0.78757 0.32326 0.78076 0.30053 0.7884 0.34751 0.75116
0.33408 0.76918 0.34023 0.76646 0.29425 0.77429 0.30935 0.7909 0.31033 0.78876 0.32815 0.78139 0.31082 0.79014 0.35567 0.75116
0.34138 0.76918 0.34493 0.76646 0.31497 0.77731 0.31803 0.79206 0.31949 0.78997 0.33225 0.78252 0.31921 0.79133 0.35841 0.75242
0.34426 0.76918 0.34648 0.76646 0.32825 0.77795 0.32291 0.79206 0.32442 0.79055 0.33422 0.78252 0.3248 0.79253 0.3595 0.75242
0.34579 0.76974 0.34891 0.76709 0.33628 0.7785 0.32436 0.79324 0.3272 0.79055 0.33547 0.78252 0.32651 0.79253 0.36066 0.75242
0.347 0.76974 0.3495 0.76709 0.33885 0.7785 0.32567 0.79324 0.32889 0.79055 0.33613 0.78252 0.32713 0.79253 0.36135 0.75242
0.347 0.76974 0.3495 0.76709 0.3392 0.7785 0.32663 0.79324 0.3292 0.79055 0.3365 0.78252 0.3275 0.79253 0.362 0.75242
0.347 0.76974 0.3495 0.76709 0.339 0.77913 0.327 0.79324 0.3295 0.79055 0.3365 0.78252 0.3275 0.79253 0.362 0.75242
0.347 0.76974 0.3495 0.76709 0.339 0.77913 0.327 0.79324 0.3295 0.79055 0.3365 0.78252 0.3275 0.79253 0.362 0.75242
0.347 0.76974 0.3495 0.76709 0.339 0.77913 0.327 0.79324 0.3295 0.79055 0.3365 0.78252 0.3275 0.79253 0.362 0.75242
0.347 0.76974 0.3495 0.76709 0.339 0.77913 0.327 0.79324 0.3295 0.79055 0.3365 0.78252 0.3275 0.79253 0.362 0.75242
0.347 0.76974 0.3495 0.76709 0.339 0.77913 0.327 0.79324 0.3295 0.79055 0.3365 0.78252 0.3275 0.79253 0.362 0.75242
0.347 0.76974 0.3495 0.76709 0.339 0.77913 0.327 0.79324 0.3295 0.79055 0.3365 0.78252 0.3275 0.79253 0.362 0.75242
0.347 0.76974 0.3495 0.76709 0.339 0.77913 0.327 0.79324 0.3295 0.79055 0.3365 0.78252 0.3275 0.79253 0.362 0.75242
0.347 0.76974 0.3495 0.76709 0.339 0.77913 0.327 0.79324 0.3295 0.79055 0.3365 0.78252 0.3275 0.79253 0.362 0.75242
0.347 0.76974 0.3495 0.76709 0.339 0.77913 0.327 0.79324 0.3295 0.79055 0.3365 0.78252 0.3275 0.79253 0.362 0.75242
0.347 0.76974 0.3495 0.76709 0.339 0.77913 0.327 0.79324 0.3295 0.79055 0.3365 0.78252 0.3275 0.79253 0.362 0.75242
0.347 0.76974 0.3495 0.76709 0.339 0.77913 0.327 0.79324 0.3295 0.79055 0.3365 0.78252 0.3275 0.79253 0.362 0.75242
0.347 0.76974 0.3495 0.76709 0.339 0.77913 0.327 0.79324 0.3295 0.79055 0.3365 0.78252 0.3275 0.79253 0.362 0.75242
0.347 0.76974 0.3495 0.76709 0.339 0.77913 0.327 0.79324 0.3295 0.79055 0.3365 0.78252 0.3275 0.79253 0.362 0.75242
0.347 0.76974 0.3495 0.76709 0.339 0.77913 0.327 0.79324 0.3295 0.79055 0.3365 0.78252 0.3275 0.79253 0.362 0.75242
0.347 0.76974 0.3495 0.76709 0.339 0.77913 0.327 0.79324 0.3295 0.79055 0.3365 0.78252 0.3275 0.79253 0.362 0.75242
0.347 0.76974 0.3495 0.76709 0.339 0.77913 0.327 0.79324 0.3295 0.79055 0.3365 0.78252 0.3275 0.79253 0.362 0.75242
0.347 0.76974 0.3495 0.76709 0.339 0.77913 0.327 0.79324 0.3295 0.79055 0.3365 0.78252 0.3275 0.79253 0.362 0.75242
0.347 0.76974 0.3495 0.76709 0.339 0.77913 0.327 0.79324 0.3295 0.79055 0.3365 0.78252 0.3275 0.79253 0.362 0.75242
0.347 0.76974 0.3495 0.76709 0.339 0.77913 0.327 0.79324 0.3295 0.79055 0.3365 0.78252 0.3275 0.79253 0.362 0.75242
0.347 0.76974 0.3495 0.76709 0.339 0.77913 0.327 0.79324 0.3295 0.79055 0.3365 0.78252 0.3275 0.79253 0.362 0.75242
0.347 0.76974 0.3495 0.76709 0.339 0.77913 0.327 0.79324 0.3295 0.79055 0.3365 0.78252 0.3275 0.79253 0.362 0.75242
0.347 0.76974 0.3495 0.76709 0.339 0.77913 0.327 0.79324 0.3295 0.79055 0.3365 0.78252 0.3275 0.79253 0.362 0.75242
0.347 0.76974 0.3495 0.76709 0.339 0.77913 0.327 0.79324 0.3295 0.79055 0.3365 0.78252 0.3275 0.79253 0.362 0.75242
0.347 0.76974 0.3495 0.76709 0.339 0.77913 0.327 0.79324 0.3295 0.79055 0.3365 0.78252 0.3275 0.79253 0.362 0.75242


==> pr_fisheye_offline_learned_dimension.txt <==
0.053333 0.0094052 0 0.000271 0 0 0 0 0 0 0 0
0.17316 0.13993 0.029167 0.0099216 0 0.00029586 0 0 0 0 0 0
0.36891 0.35564 0.051222 0.051576 0 0.0011337 0 0 0 0 0 0.0011501
0.50026 0.48127 0.097341 0.16491 0.016667 0.0070969 0 0 0 0 0 0.0046111
0.54747 0.50929 0.12471 0.31535 0.025362 0.024441 0 0.0005591 0 0 0 0.010018
0.55225 0.51101 0.20945 0.46017 0.028605 0.06248 0 0.0019981 0 0 0.025758 0.023758
0.55225 0.51101 0.28153 0.56366 0.037319 0.12512 0 0.0045077 0 0 0.023295 0.043965
0.55225 0.51101 0.3478 0.61687 0.064981 0.21249 0 0.008456 0 0 0.040181 0.070826
0.55225 0.51101 0.39424 0.64317 0.086312 0.29617 0.071111 0.014436 0 0 0.060161 0.10869
0.55225 0.51101 0.41826 0.65117 0.10102 0.38185 0.039643 0.030317 0 0.00029586 0.076057 0.15235
0.55225 0.51101 0.42723 0.65233 0.12309 0.47087 0.019085 0.059184 0 0.00029586 0.086328 0.20001
0.55225 0.51101 0.429 0.65233 0.15343 0.53904 0.026911 0.089746 0 0.00058321 0.10034 0.25242
0.55225 0.51101 0.429 0.65233 0.18448 0.59978 0.048914 0.12838 0 0.0020154 0.107 0.3033
0.55225 0.51101 0.429 0.65233 0.21385 0.6457 0.048797 0.17185 0 0.003399 0.11649 0.3548
0.55225 0.51101 0.429 0.65233 0.2477 0.67784 0.048597 0.21572 0 0.0048346 0.13434 0.39787
0.55225 0.51101 0.429 0.65233 0.27546 0.6993 0.058254 0.26589 0 0.0074165 0.14598 0.44313
0.55225 0.51101 0.429 0.65233 0.29828 0.71115 0.068028 0.31793 0.025 0.011053 0.16085 0.48166
0.55225 0.51101 0.429 0.65233 0.31865 0.71858 0.073042 0.37165 0.025 0.014961 0.17598 0.51562
0.55225 0.51101 0.429 0.65233 0.33518 0.72548 0.078565 0.41752 0.036234 0.022561 0.18515 0.54977
0.55225 0.51101 0.429 0.65233 0.34498 0.72774 0.087117 0.46411 0.025724 0.031107 0.20047 0.57732
0.55225 0.51101 0.429 0.65233 0.35425 0.72914 0.096451 0.50719 0.0251 0.045189 0.21182 0.59858
0.55225 0.51101 0.429 0.65233 0.3587 0.73031 0.11032 0.54333 0.018193 0.061591 0.22458 0.62177
0.55225 0.51101 0.429 0.65233 0.36003 0.73031 0.12569 0.57493 0.020658 0.075879 0.23498 0.64218
0.55225 0.51101 0.429 0.65233 0.36051 0.73031 0.14371 0.60118 0.020312 0.10178 0.2461 0.65677
0.55225 0.51101 0.429 0.65233 0.361 0.73031 0.1614 0.63147 0.027677 0.12345 0.25715 0.67045
0.55225 0.51101 0.429 0.65233 0.361 0.73031 0.16973 0.6545 0.036755 0.14665 0.26762 0.6831
0.55225 0.51101 0.429 0.65233 0.361 0.73031 0.18766 0.67063 0.04919 0.16554 0.28331 0.69043
0.55225 0.51101 0.429 0.65233 0.361 0.73031 0.20421 0.68619 0.055318 0.18826 0.2934 0.69791
0.55225 0.51101 0.429 0.65233 0.361 0.73031 0.21876 0.70041 0.05178 0.21532 0.30009 0.70626
0.55225 0.51101 0.429 0.65233 0.361 0.73031 0.2334 0.7116 0.047499 0.24327 0.30965 0.71142
0.55225 0.51101 0.429 0.65233 0.361 0.73031 0.24594 0.72017 0.047741 0.27411 0.31872 0.71563
0.55225 0.51101 0.429 0.65233 0.361 0.73031 0.26171 0.72785 0.053657 0.2988 0.32801 0.7179
0.55225 0.51101 0.429 0.65233 0.361 0.73031 0.27368 0.73271 0.058781 0.32311 0.33498 0.71965
0.55225 0.51101 0.429 0.65233 0.361 0.73031 0.28249 0.73821 0.061558 0.35228 0.34177 0.72048
0.55225 0.51101 0.429 0.65233 0.361 0.73031 0.29183 0.74217 0.065874 0.37971 0.34648 0.72159
0.55225 0.51101 0.429 0.65233 0.361 0.73031 0.30058 0.74527 0.068446 0.40512 0.34952 0.72305
0.55225 0.51101 0.429 0.65233 0.361 0.73031 0.30965 0.74806 0.072131 0.42936 0.35267 0.72363
0.55225 0.51101 0.429 0.65233 0.361 0.73031 0.31721 0.74862 0.075552 0.45304 0.35597 0.72448
0.55225 0.51101 0.429 0.65233 0.361 0.73031 0.32452 0.74924 0.07881 0.4729 0.35816 0.72562
0.55225 0.51101 0.429 0.65233 0.361 0.73031 0.32799 0.74984 0.083003 0.49559 0.36062 0.72562
0.55225 0.51101 0.429 0.65233 0.361 0.73031 0.33386 0.74984 0.084768 0.5157 0.36194 0.72562
0.55225 0.51101 0.429 0.65233 0.361 0.73031 0.33666 0.74984 0.086377 0.53759 0.36258 0.7262
0.55225 0.51101 0.429 0.65233 0.361 0.73031 0.3394 0.75041 0.092056 0.55413 0.36307 0.7262
0.55225 0.51101 0.429 0.65233 0.361 0.73031 0.34035 0.75041 0.099939 0.57173 0.36339 0.7262
0.55225 0.51101 0.429 0.65233 0.361 0.73031 0.34173 0.75041 0.10618 0.59036 0.3637 0.7262
0.55225 0.51101 0.429 0.65233 0.361 0.73031 0.34203 0.75041 0.11409 0.60293 0.3645 0.7262
0.55225 0.51101 0.429 0.65233 0.361 0.73031 0.34252 0.75041 0.11898 0.61639 0.3645 0.7262
0.55225 0.51101 0.429 0.65233 0.361 0.73031 0.34299 0.75041 0.12765 0.62618 0.3645 0.7262
0.55225 0.51101 0.429 0.65233 0.361 0.73031 0.34292 0.75068 0.13471 0.64332 0.3645 0.7262
0.55225 0.51101 0.429 0.65233 0.361 0.73031 0.34309 0.75068 0.14405 0.65585 0.3645 0.7262
0.55225 0.51101 0.429 0.65233 0.361 0.73031 0.34309 0.75068 0.15078 0.66897 0.3645 0.7262
0.55225 0.51101 0.429 0.65233 0.361 0.73031 0.34325 0.75068 0.15979 0.67755 0.3645 0.7262
0.55225 0.51101 0.429 0.65233 0.361 0.73031 0.34325 0.75068 0.16742 0.68356 0.3645 0.7262
0.55225 0.51101 0.429 0.65233 0.361 0.73031 0.34325 0.75068 0.17421 0.69249 0.3645 0.7262
0.55225 0.51101 0.429 0.65233 0.361 0.73031 0.34325 0.75068 0.18112 0.70004 0.3645 0.7262
0.55225 0.51101 0.429 0.65233 0.361 0.73031 0.34325 0.75068 0.19012 0.70664 0.3645 0.7262
0.55225 0.51101 0.429 0.65233 0.361 0.73031 0.34325 0.75068 0.198 0.71206 0.3645 0.7262
0.55225 0.51101 0.429 0.65233 0.361 0.73031 0.34325 0.75068 0.20689 0.71813 0.3645 0.7262
0.55225 0.51101 0.429 0.65233 0.361 0.73031 0.34325 0.75068 0.21263 0.72276 0.3645 0.7262
0.55225 0.51101 0.429 0.65233 0.361 0.73031 0.34325 0.75068 0.22006 0.72875 0.3645 0.7262
0.55225 0.51101 0.429 0.65233 0.361 0.73031 0.34325 0.75068 0.22594 0.73392 0.3645 0.7262
0.55225 0.51101 0.429 0.65233 0.361 0.73031 0.34325 0.75068 0.23252 0.73741 0.3645 0.7262
0.55225 0.51101 0.429 0.65233 0.361 0.73031 0.34325 0.75068 0.2396 0.7405 0.3645 0.7262
0.55225 0.51101 0.429 0.65233 0.361 0.73031 0.34325 0.75068 0.24595 0.74539 0.3645 0.7262
0.55225 0.51101 0.429 0.65233 0.361 0.73031 0.34325 0.75068 0.25236 0.74911 0.3645 0.7262
0.55225 0.51101 0.429 0.65233 0.361 0.73031 0.34325 0.75068 0.25882 0.75105 0.3645 0.7262
0.55225 0.51101 0.429 0.65233 0.361 0.73031 0.34325 0.75068 0.26468 0.75276 0.3645 0.7262
0.55225 0.51101 0.429 0.65233 0.361 0.73031 0.34325 0.75068 0.27173 0.75565 0.3645 0.7262
0.55225 0.51101 0.429 0.65233 0.361 0.73031 0.34325 0.75068 0.27635 0.7568 0.3645 0.7262
0.55225 0.51101 0.429 0.65233 0.361 0.73031 0.34325 0.75068 0.2811 0.7588 0.3645 0.7262
0.55225 0.51101 0.429 0.65233 0.361 0.73031 0.34325 0.75068 0.28479 0.76078 0.3645 0.7262
0.55225 0.51101 0.429 0.65233 0.361 0.73031 0.34325 0.75068 0.28858 0.76106 0.3645 0.7262
0.55225 0.51101 0.429 0.65233 0.361 0.73031 0.34325 0.75068 0.29199 0.76162 0.3645 0.7262
0.55225 0.51101 0.429 0.65233 0.361 0.73031 0.34325 0.75068 0.29532 0.76223 0.3645 0.7262
0.55225 0.51101 0.429 0.65233 0.361 0.73031 0.34325 0.75068 0.29928 0.76253 0.3645 0.7262
0.55225 0.51101 0.429 0.65233 0.361 0.73031 0.34325 0.75068 0.30307 0.76312 0.3645 0.7262
0.55225 0.51101 0.429 0.65233 0.361 0.73031 0.34325 0.75068 0.30839 0.7637 0.3645 0.7262
0.55225 0.51101 0.429 0.65233 0.361 0.73031 0.34325 0.75068 0.311 0.76428 0.3645 0.7262
0.55225 0.51101 0.429 0.65233 0.361 0.73031 0.34325 0.75068 0.31408 0.76544 0.3645 0.7262
0.55225 0.51101 0.429 0.65233 0.361 0.73031 0.34325 0.75068 0.31652 0.76572 0.3645 0.7262
0.55225 0.51101 0.429 0.65233 0.361 0.73031 0.34325 0.75068 0.31802 0.76572 0.3645 0.7262
0.55225 0.51101 0.429 0.65233 0.361 0.73031 0.34325 0.75068 0.31968 0.76572 0.3645 0.7262
0.55225 0.51101 0.429 0.65233 0.361 0.73031 0.34325 0.75068 0.32126 0.76572 0.3645 0.7262
0.55225 0.51101 0.429 0.65233 0.361 0.73031 0.34325 0.75068 0.32288 0.76572 0.3645 0.7262
0.55225 0.51101 0.429 0.65233 0.361 0.73031 0.34325 0.75068 0.32441 0.76572 0.3645 0.7262
0.55225 0.51101 0.429 0.65233 0.361 0.73031 0.34325 0.75068 0.32539 0.76572 0.3645 0.7262
0.55225 0.51101 0.429 0.65233 0.361 0.73031 0.34325 0.75068 0.32617 0.76601 0.3645 0.7262
0.55225 0.51101 0.429 0.65233 0.361 0.73031 0.34325 0.75068 0.32654 0.7663 0.3645 0.7262
0.55225 0.51101 0.429 0.65233 0.361 0.73031 0.34325 0.75068 0.32654 0.7663 0.3645 0.7262
0.55225 0.51101 0.429 0.65233 0.361 0.73031 0.34325 0.75068 0.3277 0.7663 0.3645 0.7262
0.55225 0.51101 0.429 0.65233 0.361 0.73031 0.34325 0.75068 0.32819 0.7663 0.3645 0.7262
0.55225 0.51101 0.429 0.65233 0.361 0.73031 0.34325 0.75068 0.32844 0.76657 0.3645 0.7262
0.55225 0.51101 0.429 0.65233 0.361 0.73031 0.34325 0.75068 0.32873 0.76684 0.3645 0.7262
0.55225 0.51101 0.429 0.65233 0.361 0.73031 0.34325 0.75068 0.32873 0.76684 0.3645 0.7262
0.55225 0.51101 0.429 0.65233 0.361 0.73031 0.34325 0.75068 0.32873 0.76684 0.3645 0.7262
0.55225 0.51101 0.429 0.65233 0.361 0.73031 0.34325 0.75068 0.32891 0.76684 0.3645 0.7262
0.55225 0.51101 0.429 0.65233 0.361 0.73031 0.34325 0.75068 0.32908 0.76684 0.3645 0.7262
0.55225 0.51101 0.429 0.65233 0.361 0.73031 0.34325 0.75068 0.32908 0.76684 0.3645 0.7262
0.55225 0.51101 0.429 0.65233 0.361 0.73031 0.34325 0.75068 0.32908 0.76684 0.3645 0.7262
0.55225 0.51101 0.429 0.65233 0.361 0.73031 0.34325 0.75068 0.32908 0.76684 0.3645 0.7262


==> recognitonRateOrbSim.txt <==
1 99 99 99 99
2 93.5 93 99 98
3 95.5 95.5 98.5 98.5
4 90.5 93.5 97.5 98
5 90 93 97.5 98.5
6 84 88.5 95.5 98
7 76 88.5 96.5 97
8 73 85 96 97
9 62 82.5 94 95.5
10 59.5 70.5 92 94


==> recognitonRateOrbSimFish.txt <==
1 99.5 99.5 99.5 99.5
2 92.5 88 98.5 97.5
3 87 91.5 97.5 98
4 84 89.5 97.5 98
5 77.5 85.5 96.5 97
6 66.5 82.5 95.5 97
7 62 79.5 93 96
8 54 70 90.5 96
9 47.5 62 90 92
10 42 58.5 86.5 89

